Perception with Guarantees: Certified Pose Estimation via Reachability Analysis

Agents in cyber-physical systems are increasingly entrusted with safety-critical tasks. Ensuring safety of these agents often requires localizing the pose for subsequent actions. Pose estimates can, e.g., be obtained from various combinations of lidar sensors, cameras, and external services such as GPS. Crucially, in safety-critical domains, a rough estimate is insufficient to formally determine safety, i.e., guaranteeing safety even in the worst-case scenario, and external services might additionally not be trustworthy. We address this problem by presenting a certified pose estimation in 3D solely from a camera image and a well-known target geometry. This is realized by formally bounding the pose, which is computed by leveraging recent results from reachability analysis and formal neural network verification. Our experiments demonstrate that our approach efficiently and accurately localizes agents in both synthetic and real-world experiments.

==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels.tikz <==
\definecolor{mycolor1}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{mycolor2}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
%
\newcommand{\arrowSF}[0]{
% \draw[-{Classical TikZ Rightarrow}, black] (axis cs:9.5, 0.5) -- (axis cs:9.25, 2.25);
}

\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=black, fill=black, fill opacity=0.05},
plotstyle2/.style={area legend, draw=black, fill=black, fill opacity=0.15},
plotstyle3/.style={area legend, draw=mycolor1, fill=mycolor1, fill opacity=0.2},
plotstyle4/.style={area legend, dashed, draw=mycolor2, fill=mycolor2, fill opacity=0.05},
plotstyle5/.style={color=mycolor3, no marks, mark=o, mark options={solid, mycolor3}},
plotstyle6/.style={color=mycolor1, no marks, mark=o, mark options={solid, draw=mycolor3}, forget plot},
/.style={},
plotstyle7/.style={area legend, draw=mycolor3, fill=mycolor3, fill opacity=0.2}
}
\def\rows{1}
\def\cols{4}
\def\horzsep{0.5cm}
\def\basepath{./figures/ambiguity_crit_pixels/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\iftwocol 0.9\linewidth \else \linewidth \fi -\horzsep,
legend style={legend columns=\iftwocol5\else3\fi,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0,xmax=10,ymin=0,ymax=10,xtick=\empty,ytick=\empty,title={(a)}]
\input{\basepath ambiguity_crit_pixels_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=10,ymin=0,ymax=10,xtick=\empty,ytick=\empty,title={(b)}]
\input{\basepath ambiguity_crit_pixels_13.tikz}
\nextgroupplot[xmin=0,xmax=10,ymin=0,ymax=10,xtick=\empty,ytick=\empty,title={(c)}]
\input{\basepath ambiguity_crit_pixels_12.tikz}
\nextgroupplot[xmin=0,xmax=10,ymin=0,ymax=10,xtick=\empty,ytick=\empty,title={(d)}]
\input{\basepath ambiguity_crit_pixels_legends.tikz}
\input{\basepath ambiguity_crit_pixels_14.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels2.tikz <==
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=black, fill=black, fill opacity=0.05, forget plot,unbounded coords=jump},
plotstyle2/.style={area legend, draw=black, fill=black, fill opacity=0.15, forget plot,unbounded coords=jump},
plotstyle_rem/.style={area legend, draw=black, fill=white, fill opacity=1, forget plot},
plotstyle_edge/.style={area legend, draw=CORAcolorGreen, fill=CORAcolorGreen, fill opacity=0.05, forget plot},
plotstyle3/.style={area legend, dashed, draw=CORAcolorLightBlue, fill=CORAcolorLightBlue, fill opacity=0.05, forget plot},
plotstyle4/.style={area legend, draw=CORAcolorYellow, fill=CORAcolorYellow, fill opacity=0.2, forget plot},
plotstyle5/.style={color=CORAcolorYellow, only marks, mark=o, mark options={solid, CORAcolorYellow}, forget plot},
plotstyle8/.style={color=CORAcolorPurple, only marks, mark=o, mark options={solid, draw=CORAcolorPurple}, forget plot},
plotstyle9/.style={color=black, dashed, forget plot}
}
\def\rows{1}
\def\cols{4}
\def\horzsep{0.5cm}
\def\basepath{./figures/ambiguity_crit_pixels/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\linewidth -\horzsep,
legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0,xmax=10,ymin=0,ymax=10,xtick=\empty,ytick=\empty,title={(a)}]
\input{\basepath ambiguity_crit_pixels2_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=10,ymin=0,ymax=10,xtick=\empty,ytick=\empty,title={(b)}]
\input{\basepath ambiguity_crit_pixels2_12.tikz}
\nextgroupplot[xmin=0,xmax=10,ymin=0,ymax=10,xtick=\empty,ytick=\empty,title={(c)}]
\input{\basepath ambiguity_crit_pixels2_legends.tikz}
\input{\basepath ambiguity_crit_pixels2_13.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels2_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	0\\
0	3\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
10	6\\
10	0\\
0	0\\
}--cycle;

\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
8	6\\
8	4\\
7	4\\
7	2\\
2	2\\
2	3\\
1	3\\
}--cycle;

\addplot[plotstyle3]
table[row sep=crcr] {%
    x	y\\
    7.9170220047	6.7203244934\\
    5.9191945144	2.4352195004\\
    1.3967674742	3.288816734\\
    1.1862602114	6.345560727\\
    4.1467558908	8.0923385948\\
    7.9170220047	6.7203244934\\
}--cycle;


==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels2_12.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	0\\
0	3\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
6	6\\
6	7\\
7	7\\
7	6\\
10	6\\
10	0\\
0	0\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
2	7\\
2	6\\
1	6\\
1	7\\
2	7\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
    x	y\\
    3	10\\
    3	9\\
    2	9\\
    2	10\\
    3	10\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
5	9\\
5	8\\
4	8\\
4	9\\
5	9\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
9	8\\
9	7\\
8	7\\
8	8\\
9	8\\
}--cycle;

\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
6	6\\
6	7\\
7	7\\
7	6\\
8	6\\
8	4\\
7	4\\
7	2\\
2	2\\
2	3\\
1	3\\
}--cycle;

\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
2	7\\
2	6\\
1	6\\
1	7\\
2	7\\
}--cycle;

\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
5	9\\
5	8\\
4	8\\
4	9\\
5	9\\
}--cycle;

\addplot[plotstyle_rem]
table[row sep=crcr] {%
x	y\\
1	1\\
1	2\\
2	2\\
2	1\\
1	1\\
}--cycle;

\addplot[plotstyle_rem]
table[row sep=crcr] {%
x	y\\
3	3\\
3	4\\
4	4\\
4	3\\
3	3\\
}--cycle;

\addplot[plotstyle_rem]
table[row sep=crcr] {%
x	y\\
5	0\\
5	1\\
6	1\\
6	0\\
5	0\\
}--cycle;

\addplot[plotstyle_rem]
table[row sep=crcr] {%
x	y\\
6	2\\
6	3\\
7	3\\
7	2\\
6	2\\
}--cycle;

\addplot[plotstyle_rem]
table[row sep=crcr] {%
x	y\\
8	1\\
8	2\\
9	2\\
9	1\\
8	1\\
}--cycle;

\addplot[plotstyle_rem]
table[row sep=crcr] {%
x	y\\
9	4\\
9	5\\
10	5\\
10	4\\
9	4\\
}--cycle;

\addplot[plotstyle3]
table[row sep=crcr] {%
    x	y\\
    7.9170220047	6.7203244934\\
    5.9191945144	2.4352195004\\
    1.3967674742	3.288816734\\
    1.1862602114	6.345560727\\
    4.1467558908	8.0923385948\\
    7.9170220047	6.7203244934\\
}--cycle;

\addplot[plotstyle_edge]
table[row sep=crcr] {%
x	y\\
0	2\\
0	3\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
11	6\\
11	5\\
5	5\\
5	4\\
3	4\\
3	3\\
2	3\\
2	2\\
0	2\\
}--cycle;


==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels2_13.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	0\\
0	3\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
10	6\\
10	0\\
0	0\\
}--cycle;

\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
8	6\\
8	4\\
7	4\\
7	2\\
2	2\\
2	3\\
1	3\\
}--cycle;

\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
8	6\\
8	5\\
5	5\\
5	4\\
3	4\\
3	3\\
1	3\\
}--cycle;

\addplot [plotstyle8]
  table[row sep=crcr]{%
5.5	5.5\\
7.5	5.5\\
1.5	3.5\\
};

\addplot [plotstyle9]
  table[row sep=crcr]{%
5.5	5.5\\
7.5	5.5\\
1.5	3.5\\
5.5	5.5\\
};


==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels2_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Image $\image^*$}
\addlegendimage{plotstyle3}
\addlegendentry{$\V_{c,i(\cdot,k)}^\text{PCF}$}
\addlegendimage{plotstyle4}
\addlegendentry{Witness pixels $\Q_{c,i,k}^*$}
\addlegendimage{plotstyle2}
\addlegendentry{Restricted pixels}
\addlegendimage{plotstyle_edge}
\addlegendentry{Edge}
\addlegendimage{plotstyle8}
\addlegendentry{Triangle}


==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	0\\
0	3\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
10	6\\
10	0\\
0	0\\
}--cycle;



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
8	6\\
8	4\\
7	4\\
7	2\\
2	2\\
2	3\\
1	3\\
}--cycle;



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
7.9170220047	6.7203244934\\
5.9191945144	2.4352195004\\
1.3967674742	3.288816734\\
1.1862602114	6.345560727\\
4.1467558908	8.0923385948\\
7.9170220047	6.7203244934\\
}--cycle;



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
4.7	5.2\\
11.5	5.5\\
11.5	-0.5\\
-0.5	-0.5\\
-0.5	2\\
4.7	5.2\\
}--cycle;


\addplot [plotstyle5]
  table[row sep=crcr]{%
nan	nan\\
};


\addplot [plotstyle6]
  table[row sep=crcr]{%
4.5	5.5\\
};

\arrowSF


==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels_12.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	0\\
0	3\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
10	6\\
10	0\\
0	0\\
}--cycle;



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
8	6\\
8	4\\
7	4\\
7	2\\
2	2\\
2	3\\
1	3\\
}--cycle;



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
7.9170220047	6.7203244934\\
5.9191945144	2.4352195004\\
1.3967674742	3.288816734\\
1.1862602114	6.345560727\\
4.1467558908	8.0923385948\\
7.9170220047	6.7203244934\\
}--cycle;



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
6	5.8\\
11.5	5.5\\
11.5	-0.5\\
-0.5	-0.5\\
-0.5	2\\
6	5.8\\
}--cycle;


\addplot [plotstyle5]
  table[row sep=crcr]{%
nan	nan\\
};


\addplot [plotstyle6]
  table[row sep=crcr]{%
4.5	5.5\\
};

\arrowSF

==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels_13.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	0\\
0	3\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
10	6\\
10	0\\
0	0\\
}--cycle;



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
8	6\\
8	4\\
7	4\\
7	2\\
2	2\\
2	3\\
1	3\\
}--cycle;



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
7.9170220047	6.7203244934\\
5.9191945144	2.4352195004\\
1.3967674742	3.288816734\\
1.1862602114	6.345560727\\
4.1467558908	8.0923385948\\
7.9170220047	6.7203244934\\
}--cycle;



\addplot[plotstyle4]
table[row sep=crcr] {%
x	y\\
2.6	4.7\\
11.5	6\\
11.5	-0.5\\
-0.5	-0.5\\
-0.5	0.5\\
2.6	4.7\\
}--cycle;


\addplot [plotstyle5]
  table[row sep=crcr]{%
nan	nan\\
};


\addplot [plotstyle6]
  table[row sep=crcr]{%
4.5	5.5\\
};

\arrowSF

==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels_14.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0	0\\
0	3\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
10	6\\
10	0\\
0	0\\
}--cycle;



\addplot[plotstyle2]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
8	6\\
8	4\\
7	4\\
7	2\\
2	2\\
2	3\\
1	3\\
}--cycle;



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
7.9170220047	6.7203244934\\
5.9191945144	2.4352195004\\
1.3967674742	3.288816734\\
1.1862602114	6.345560727\\
4.1467558908	8.0923385948\\
7.9170220047	6.7203244934\\
}--cycle;



\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
8	6\\
8	5\\
5	5\\
5	4\\
3	4\\
3	3\\
1	3\\
}--cycle;


\addplot [plotstyle5]
  table[row sep=crcr]{%
nan	nan\\
};


\addplot [plotstyle6]
  table[row sep=crcr]{%
4.5	5.5\\
};

\arrowSF

==> figures/ambiguity_crit_pixels/ambiguity_crit_pixels_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Image $\image^*$}
\addlegendimage{plotstyle4}
\addlegendentry{Target $\target^\text{PCF}$}
% \addlegendimage{plotstyle5}
% \addlegendentry{Support function pixel $\supportFuncPixel_{c,i,k}$}
\addlegendimage{plotstyle7}
\addlegendentry{Witness pixels $\Q_{c,i,k}^*$}
\addlegendimage{plotstyle2}
\addlegendentry{Restricted pixels}
\addlegendimage{plotstyle3}
\addlegendentry{$\V_{c,i(\cdot,k)}^\text{PCF}$}


==> figures/camera/pose-camera-model.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
    plotstyle1/.style={area legend, ultra thin, draw=mycolor1, fill=mycolor1, fill opacity=0.2, forget plot, rounded corners=0.01mm},
    plotstyle2/.style={color=black, only marks, mark=o, mark options={solid, black}},
    plotstyle3/.style={color=mycolor2, only marks, mark=o, mark options={solid, draw=black}},
    plotstyle4/.style={very thin,dashed, draw=black, forget plot},
    plotstyle5/.style={very thin,dashed, draw=mycolor1, forget plot},
    plotstyle6/.style={color=black, forget plot},
    plotstyle7/.style={area legend, ultra thin, draw=black, fill=black, fill opacity=0.2, forget plot},
    plotstyle7-cut/.style={area legend, ultra thin, draw=black, fill=white, fill opacity=1, forget plot}
}
\def\rows{1}
\def\cols{5}
\def\horzsep{0.75cm}
\def\basepath{./figures/camera/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\linewidth -\horzsep,
legend style={font=\scriptsize,legend columns=4,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}},
every axis/.append style={font=\scriptsize},
major grid style={line width=0.05pt,draw=gray}
]
\nextgroupplot[xmin=-99,xmax=99,ymin=-110,ymax=110,title={(a) TCF}]
\input{\basepath pose_camera_model_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[grid=major,xmin=-20,xmax=20,ymin=-30,ymax=50,zmin=0,zmax=250,title={(b) Setting},view={70}{20}] % ,xlabel={x},ylabel={y},zlabel={z}
\input{\basepath pose_camera_model_12.tikz}
\nextgroupplot[grid=major,xmin=-9999,xmax=69999,ymin=-9999,ymax=119999,zmin=0,zmax=250,title={(c) CCF},view={-10}{20},
  every x tick scale label/.style={
    at={(xticklabel* cs:1,0.59em)},
    inner sep=0pt
  },
  every y tick scale label/.style={
    at={(yticklabel* cs:0,1.3em)},
    inner sep=0pt
  },ytick={50000}] % ,xlabel={x},ylabel={y},zlabel={z}
\input{\basepath pose_camera_model_13.tikz}
\nextgroupplot[xmin=0,xmax=600,ymin=0,ymax=600,title={(d) PCF}]
\input{\basepath pose_camera_model_14.tikz}
\nextgroupplot[xmin=0,xmax=600,ymin=0,ymax=600,title={(e) Final Image},xtick=\empty,ytick=\empty]
\input{\basepath pose-camera-model_legends.tikz}
\input{\basepath pose_camera_model_15.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-3ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/camera/pose-camera-model_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-5.5	1.5\\
-2.5	1.5\\
-2.5	0.5\\
-5.5	0.5\\
-5.5	1.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-3.5	0.5\\
-3.5	-1.5\\
-4.5	-1.5\\
-4.5	0.5\\
-3.5	0.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-0.5	1.5\\
0.5	-1.5\\
-0.5	-1.5\\
-0.5	1.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
2	0\\
1	0.5\\
1	1.5\\
2	1.5\\
2.5	0.5\\
2	0\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-2.5	-1.5\\
-1.5	1.5\\
-1.5	-1.5\\
-2.5	-1.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1	-0.5\\
-1.5	-1.5\\
-1.5	0\\
-1	-0.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.5	1.5\\
-0.5	1.5\\
-0.5	0\\
-1	0.5\\
-1.5	1.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-0.5	-1.5\\
-1	-0.5\\
-0.5	0\\
-0.5	-1.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.5	1.5\\
-1	0.5\\
-1.5	0\\
-1.5	1.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1	-0.5\\
-1.5	0\\
-0.5	0\\
-1	-0.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1	-1.5\\
1	-0.5\\
2	0\\
2.5	-0.5\\
2	-1.5\\
1	-1.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
2.5	0.5\\
3	1.5\\
4	1.5\\
4	0.5\\
3	0\\
2.5	0.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
2	0\\
2.5	0.5\\
3	0\\
2.5	-0.5\\
2	0\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
3	0\\
4	-0.5\\
4	-1.5\\
3	-1.5\\
2.5	-0.5\\
3	0\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
4.5	-1.5\\
4.5	1.5\\
5.5	1.5\\
5.5	-1.5\\
4.5	-1.5\\
}--cycle;


==> figures/camera/pose-camera-model_12.tikz <==

 \addplot3 [plotstyle3]
 table[row sep=crcr] {%
0	0	0\\
};
 
\addplot3[plotstyle4]
table[row sep=crcr] {%
x	y	z\\
0	0	0\\
0	0	4\\
}--cycle;

\addplot3[plotstyle5]
table[row sep=crcr] {%
x	y	z\\
1	0	4\\
0	0	0\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-4.45604937019788	-1.5498452822131	4.57402514854763\\
-3.99410960394223	-2.34994842740437	4.19134171618255\\
-1.39603339258892	-0.849948427404367	4.19134171618254\\
-1.85797315884456	-0.0498452822131017	4.57402514854763\\
-4.45604937019788	-1.5498452822131	4.57402514854763\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-2.26205879637336	-1.34994842740437	4.19134171618254\\
-3.1280842001578	-1.84994842740437	4.19134171618254\\
-2.20420466764651	-3.4501547177869	3.42597485145237\\
-1.33817926386207	-2.9501547177869	3.42597485145237\\
-2.26205879637336	-1.34994842740437	4.19134171618254\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-0.125922351275685	0.950154717786898	4.57402514854763\\
1.25989694749125	-1.4501547177869	3.42597485145237\\
2.12592235127568	-0.950154717786898	3.42597485145237\\
-0.125922351275685	0.950154717786898	4.57402514854763\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
2.73205080756888	1	4\\
2.93409362633327	1.65005157259563	4.19134171618254\\
2.03914115818541	2.2001547177869	4.57402514854763\\
1.17311575440097	1.7001547177869	4.57402514854763\\
1.63505552065662	0.900051572595633	4.19134171618254\\
2.73205080756888	1	4\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-0.472153860077632	-2.4501547177869	3.42597485145237\\
0.393871543706807	-1.9501547177869	3.42597485145237\\
-0.991947755060123	0.450154717786899	4.57402514854763\\
-0.472153860077632	-2.4501547177869	3.42597485145237\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
0.364944479343383	-0.900051572595633	3.80865828381746\\
-0.299038105676658	-0.75	4\\
0.393871543706807	-1.9501547177869	3.42597485145237\\
0.364944479343383	-0.900051572595633	3.80865828381746\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-0.991947755060123	0.450154717786899	4.57402514854763\\
-0.0969952869122604	-0.0999484274043671	4.19134171618254\\
0.56698729810778	-0.25	4\\
-0.125922351275684	0.950154717786899	4.57402514854763\\
-0.991947755060123	0.450154717786899	4.57402514854763\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
1.25989694749125	-1.4501547177869	3.42597485145237\\
0.566987298107781	-0.25	4\\
0.364944479343383	-0.900051572595633	3.80865828381746\\
1.25989694749125	-1.4501547177869	3.42597485145237\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-0.991947755060123	0.450154717786899	4.57402514854763\\
-0.299038105676658	-0.75	4\\
-0.0969952869122605	-0.099948427404367	4.19134171618254\\
-0.991947755060123	0.450154717786899	4.57402514854763\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
0.364944479343383	-0.900051572595633	3.80865828381746\\
0.56698729810778	-0.25	4\\
-0.299038105676658	-0.75	4\\
0.364944479343383	-0.900051572595633	3.80865828381746\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
2.5589350531679	-0.700154717786899	3.42597485145237\\
3.42496045695234	-0.200154717786899	3.42597485145237\\
3.39603339258892	0.849948427404367	3.80865828381746\\
2.73205080756888	1	4\\
2.09699528691226	0.0999484274043672	3.80865828381746\\
2.5589350531679	-0.700154717786899	3.42597485145237\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
2.93409362633327	1.65005157259563	4.19134171618254\\
3.59807621135332	1.5	4\\
4.23313173200993	2.40005157259563	4.19134171618254\\
3.77119196575429	3.2001547177869	4.57402514854763\\
2.90516656196985	2.7001547177869	4.57402514854763\\
2.93409362633327	1.65005157259563	4.19134171618254\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
2.73205080756888	1	4\\
3.39603339258892	0.849948427404367	3.80865828381746\\
3.59807621135332	1.5	4\\
2.93409362633327	1.65005157259563	4.19134171618254\\
2.73205080756888	1	4\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
3.59807621135332	1.5	4\\
3.39603339258892	0.849948427404367	3.80865828381746\\
4.29098586073678	0.299845282213101	3.42597485145237\\
5.15701126452122	0.799845282213101	3.42597485145237\\
4.69507149826558	1.59994842740437	3.80865828381746\\
3.59807621135332	1.5	4\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
5.59002396641344	1.0498452822131	3.42597485145237\\
6.45604937019788	1.5498452822131	3.42597485145237\\
5.07023007143095	3.9501547177869	4.57402514854763\\
4.20420466764651	3.4501547177869	4.57402514854763\\
5.59002396641344	1.0498452822131	3.42597485145237\\
}--cycle;


==> figures/camera/pose-camera-model_13.tikz <==

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
139.580270023424	197.70435178312	4.57402514854763\\
129.684893730283	162.56811726104	4.19134171618255\\
181.646417957349	192.56811726104	4.19134171618254\\
191.54179425049	227.70435178312	4.57402514854763\\
139.580270023424	197.70435178312	4.57402514854763\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
164.32590988166	182.56811726104	4.19134171618254\\
147.005401805971	172.56811726104	4.19134171618254\\
127.214649219688	102.29564821688	3.42597485145237\\
144.535157295377	112.29564821688	3.42597485145237\\
164.32590988166	182.56811726104	4.19134171618254\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
226.182810401868	247.70435178312	4.57402514854763\\
196.496681522443	142.29564821688	3.42597485145237\\
213.817189598132	152.29564821688	3.42597485145237\\
226.182810401868	247.70435178312	4.57402514854763\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
254.641016151378	220	4\\
268.248958335793	242.56811726104	4.19134171618254\\
269.48408059109	272.70435178312	4.57402514854763\\
252.163572515401	262.70435178312	4.57402514854763\\
242.26819622226	227.56811726104	4.19134171618254\\
254.641016151378	220	4\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
161.855665371066	122.29564821688	3.42597485145237\\
179.176173446754	132.29564821688	3.42597485145237\\
208.862302326179	237.70435178312	4.57402514854763\\
161.855665371066	122.29564821688	3.42597485145237\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
197.73180377774	172.43188273896	3.80865828381746\\
194.019237886467	185	4\\
179.176173446754	132.29564821688	3.42597485145237\\
197.73180377774	172.43188273896	3.80865828381746\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
208.862302326179	237.70435178312	4.57402514854763\\
207.627180070882	207.56811726104	4.19134171618254\\
211.339745962156	195	4\\
226.182810401868	247.70435178312	4.57402514854763\\
208.862302326179	237.70435178312	4.57402514854763\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
196.496681522443	142.29564821688	3.42597485145237\\
211.339745962156	195	4\\
197.73180377774	172.43188273896	3.80865828381746\\
196.496681522443	142.29564821688	3.42597485145237\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
208.862302326179	237.70435178312	4.57402514854763\\
194.019237886467	185	4\\
207.627180070882	207.56811726104	4.19134171618254\\
208.862302326179	237.70435178312	4.57402514854763\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
197.73180377774	172.43188273896	3.80865828381746\\
211.339745962156	195	4\\
194.019237886467	185	4\\
197.73180377774	172.43188273896	3.80865828381746\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
222.477443635976	157.29564821688	3.42597485145237\\
239.797951711665	167.29564821688	3.42597485145237\\
258.353582042651	207.43188273896	3.80865828381746\\
254.641016151378	220	4\\
232.372819929118	192.43188273896	3.80865828381746\\
222.477443635976	157.29564821688	3.42597485145237\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
268.248958335793	242.56811726104	4.19134171618254\\
271.961524227066	230	4\\
294.229720449326	257.56811726104	4.19134171618254\\
304.125096742468	292.70435178312	4.57402514854763\\
286.804588666779	282.70435178312	4.57402514854763\\
268.248958335793	242.56811726104	4.19134171618254\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
254.641016151378	220	4\\
258.353582042651	207.43188273896	3.80865828381746\\
271.961524227066	230	4\\
268.248958335793	242.56811726104	4.19134171618254\\
254.641016151378	220	4\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
271.961524227066	230	4\\
258.353582042651	207.43188273896	3.80865828381746\\
257.118459787354	177.29564821688	3.42597485145237\\
274.438967863043	187.29564821688	3.42597485145237\\
284.334344156184	222.43188273896	3.80865828381746\\
271.961524227066	230	4\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
283.099221900887	192.29564821688	3.42597485145237\\
300.419729976576	202.29564821688	3.42597485145237\\
330.105858856001	307.70435178312	4.57402514854764\\
312.785350780312	297.70435178312	4.57402514854764\\
283.099221900887	192.29564821688	3.42597485145237\\
}--cycle;


==> figures/camera/pose-camera-model_14.tikz <==
\addplot [plotstyle6]
  table[row sep=crcr]{%
0	0\\
0	100\\
100	100\\
100	0\\
0	0\\
};

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
30.5158510263	43.2232760779\\
41.8759818825	49.7820506858\\
43.3384892613	45.9442656554\\
30.9411406924	38.7866531219\\
30.5158510263	43.2232760779\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
39.2060397384	43.5583948109\\
42.188038022	32.7777211118\\
37.1323943507	29.8588438772\\
35.0735902154	41.1725239664\\
39.2060397384	43.5583948109\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
49.4494024533	54.154567091\\
62.4106127071	44.4532300499\\
57.3549690358	41.5343528154\\
49.4494024533	54.154567091\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
63.6602540378	55\\
57.8020625918	54.2948136112\\
55.1294678814	57.433954395\\
58.9161781668	59.6202125976\\
64.0007368762	57.873619878\\
63.6602540378	55\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
47.2436816932	35.6965983463\\
45.6626921679	51.9683088884\\
52.2993253645	38.6154755809\\
47.2436816932	35.6965983463\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
51.9163939222	45.273655416\\
52.2993253645	38.6154755809\\
48.5048094716	46.25\\
51.9163939222	45.273655416\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
45.6626921679	51.9683088884\\
49.4494024533	54.154567091\\
52.8349364905	48.75\\
49.5371635458	49.5230719222\\
45.6626921679	51.9683088884\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
57.3549690358	41.5343528154\\
51.9163939222	45.273655416\\
52.8349364905	48.75\\
57.3549690358	41.5343528154\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
45.6626921679	51.9683088884\\
49.5371635458	49.5230719222\\
48.5048094716	46.25\\
45.6626921679	51.9683088884\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
51.9163939222	45.273655416\\
48.5048094716	46.25\\
52.8349364905	48.75\\
51.9163939222	45.273655416\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
64.9384345427	45.9126686672\\
61.0117271262	50.5248484897\\
63.6602540378	55\\
67.8332270292	54.463243295\\
69.994078214	48.8315459017\\
64.9384345427	45.9126686672\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
64.0007368762	57.873619878\\
62.7028884522	61.8064708002\\
66.4895987376	63.9927290028\\
70.1994111607	61.4524261447\\
67.9903810568	57.5\\
64.0007368762	57.873619878\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
63.6602540378	55\\
64.0007368762	57.873619878\\
67.9903810568	57.5\\
67.8332270292	54.463243295\\
63.6602540378	55\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
67.9903810568	57.5\\
74.6547269321	58.4016381002\\
80.1053655565	54.6693003708\\
75.0497218852	51.7504231363\\
67.8332270292	54.463243295\\
67.9903810568	57.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
82.6331873922	56.1287389881\\
68.3829538803	65.0858581041\\
72.1696641657	67.2721163068\\
87.6888310634	59.0476162226\\
82.6331873922	56.1287389881\\
}--cycle;


==> figures/camera/pose-camera-model_15.tikz <==

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
30	41\\
30	43\\
31	43\\
31	44\\
33	44\\
33	45\\
34	45\\
34	46\\
36	46\\
36	47\\
38	47\\
38	48\\
40	48\\
40	49\\
41	49\\
41	50\\
42	50\\
42	48\\
43	48\\
43	45\\
41	45\\
41	44\\
39	44\\
39	43\\
40	43\\
40	40\\
41	40\\
41	36\\
42	36\\
42	32\\
40	32\\
40	31\\
38	31\\
38	30\\
37	30\\
37	32\\
36	32\\
36	38\\
35	38\\
35	41\\
34	41\\
34	40\\
32	40\\
32	39\\
31	39\\
31	41\\
30	41\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
46	42\\
46	53\\
48	53\\
48	54\\
50	54\\
50	53\\
52	53\\
52	52\\
53	52\\
53	51\\
54	51\\
54	50\\
56	50\\
56	49\\
57	49\\
57	48\\
58	48\\
58	47\\
60	47\\
60	46\\
61	46\\
61	45\\
62	45\\
62	44\\
61	44\\
61	43\\
59	43\\
59	42\\
56	42\\
56	43\\
54	43\\
54	44\\
53	44\\
53	45\\
52	45\\
52	38\\
51	38\\
51	37\\
49	37\\
49	36\\
47	36\\
47	42\\
46	42\\
}--cycle;

\addplot[plotstyle7-cut]
table[row sep=crcr] {%
    x	y\\
52	49\\
49	49\\
49	47\\
51	47\\
51	48\\
52	48\\
52	49\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
55	57\\
55	58\\
57	58\\
57	59\\
59	59\\
59	60\\
60	60\\
60	59\\
62	59\\
62	58\\
64	58\\
64	59\\
63	59\\
63	62\\
64	62\\
64	63\\
66	63\\
66	64\\
67	64\\
67	63\\
69	63\\
69	62\\
70	62\\
70	60\\
69	60\\
69	58\\
76	58\\
76	57\\
78	57\\
78	56\\
79	56\\
79	55\\
80	55\\
80	54\\
78	54\\
78	53\\
77	53\\
77	52\\
73	52\\
73	53\\
70	53\\
70	54\\
68	54\\
68	53\\
69	53\\
69	51\\
70	51\\
70	48\\
68	48\\
68	47\\
66	47\\
66	46\\
64	46\\
64	48\\
63	48\\
63	49\\
62	49\\
62	50\\
61	50\\
61	51\\
62	51\\
62	53\\
63	53\\
63	55\\
60	55\\
60	54\\
58	54\\
58	55\\
57	55\\
57	56\\
56	56\\
56	57\\
55	57\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
69	64\\
69	66\\
71	66\\
71	67\\
74	67\\
74	66\\
76	66\\
76	65\\
78	65\\
78	64\\
80	64\\
80	63\\
82	63\\
82	62\\
84	62\\
84	61\\
86	61\\
86	60\\
87	60\\
87	58\\
85	58\\
85	57\\
83	57\\
83	56\\
82	56\\
82	57\\
80	57\\
80	58\\
78	58\\
78	59\\
77	59\\
77	60\\
75	60\\
75	61\\
74	61\\
74	62\\
72	62\\
72	63\\
71	63\\
71	64\\
69	64\\
}--cycle;


==> figures/camera/pose-camera-model_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Target $\target$}
\addlegendimage{plotstyle2}
\addlegendentry{Camera}
\addlegendimage{plotstyle4}
\addlegendentry{Camera orientation}
\addlegendimage{plotstyle5}
\addlegendentry{Target orientation}


==> figures/camera/pose_camera_model_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-4.1	-47\\
-4.1	-45.5\\
-1.9	-45.5\\
-1.1	-47\\
-4.1	-47\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.9	-40.5\\
-1.9	-39.5\\
-1.1	-38\\
-1.1	-40.5\\
-1.9	-40.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.9	-42.7\\
-3.3	-41.6\\
-2.5	-41.6\\
-1.1	-42.7\\
-1.9	-42.7\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.9	-45.5\\
-1.9	-42.7\\
-1.1	-42.7\\
-1.1	-47\\
-1.9	-45.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-3.3	-41.6\\
-1.9	-40.5\\
-1.1	-40.5\\
-2.5	-41.6\\
-3.3	-41.6\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.9	-39.5\\
-4.1	-39.5\\
-4.1	-38\\
-1.1	-38\\
-1.9	-39.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
4.1	-38\\
4.1	-47\\
3.3	-45.5\\
3.3	-39.5\\
4.1	-38\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.1	-47\\
1.9	-45.5\\
3.3	-45.5\\
4.1	-47\\
1.1	-47\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.5	-62\\
-1.5	-53\\
-0.7	-54.5\\
-0.7	-62\\
-1.5	-62\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.1	-47\\
1.1	-38\\
1.9	-39.5\\
1.9	-45.5\\
1.1	-47\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.1	-38\\
4.1	-38\\
3.3	-39.5\\
1.9	-39.5\\
1.1	-38\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.5	-58.3\\
-0.7	-58.3\\
-0.7	-56.8\\
0.7	-56.8\\
1.5	-58.3\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0.7	-58.3\\
1.5	-62\\
0.7	-62\\
-0.1	-58.3\\
0.7	-58.3\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.5	-53\\
1.5	-58.3\\
0.7	-56.8\\
0.7	-54.5\\
1.5	-53\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.5	-53\\
1.5	-53\\
0.7	-54.5\\
-0.7	-54.5\\
-1.5	-53\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-3.6	-104\\
-3.6	-74\\
-1.8	-74\\
-1.8	-104\\
-3.6	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-7.2	-104\\
-7.2	-74\\
-5.4	-74\\
-5.4	-104\\
-7.2	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-10.8	-104\\
-10.8	-74\\
-9	-74\\
-9	-104\\
-10.8	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-14.4	-104\\
-14.4	-74\\
-12.6	-74\\
-12.6	-104\\
-14.4	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-18	-104\\
-18	-74\\
-16.2	-74\\
-16.2	-104\\
-18	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.8	-104\\
1.8	-74\\
3.6	-74\\
3.6	-104\\
1.8	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
5.4	-104\\
5.4	-74\\
7.2	-74\\
7.2	-104\\
5.4	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
9	-104\\
9	-74\\
10.8	-74\\
10.8	-104\\
9	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
12.6	-104\\
12.6	-74\\
14.4	-74\\
14.4	-104\\
12.6	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
16.2	-104\\
16.2	-74\\
18	-74\\
18	-104\\
16.2	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-0.9	-26\\
-0.9	4\\
0.9	4\\
0.9	-26\\
-0.9	-26\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-0.9	24\\
-0.9	54\\
0.9	54\\
0.9	24\\
-0.9	24\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-0.9	74\\
-0.9	104\\
0.9	104\\
0.9	74\\
-0.9	74\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-11.8	40\\
-11.8	70\\
-10	70\\
-10	40\\
-11.8	40\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-15.4	40\\
-15.4	70\\
-13.6	70\\
-13.6	40\\
-15.4	40\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-19	40\\
-19	70\\
-17.2	70\\
-17.2	40\\
-19	40\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
10	40\\
10	70\\
11.8	70\\
11.8	40\\
10	40\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
13.6	40\\
13.6	70\\
15.4	70\\
15.4	40\\
13.6	40\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
17.2	40\\
17.2	70\\
19	70\\
19	40\\
17.2	40\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-20.8	-104\\
-22.6	-104\\
-22.6	104\\
-20.8	104\\
-20.8	-104\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
20.8	-104\\
20.8	104\\
22.6	104\\
22.6	-104\\
20.8	-104\\
}--cycle;


==> figures/camera/pose_camera_model_12.tikz <==

 \addplot3 [plotstyle3]
 table[row sep=crcr] {%
0	0	0\\
};
 
\addplot3[plotstyle4]
table[row sep=crcr] {%
x	y	z\\
0	0	0\\
0	0	120\\
}--cycle;

\addplot3[plotstyle5]
table[row sep=crcr] {%
x	y	z\\
0	0	0\\
0	10	120\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-4.1	-6.07494673630644	75.8344468230623\\
-1.1	-6.07494673630644	75.8344468230623\\
-1.9	-5.56191652131794	77.2439857542412\\
-4.1	-5.56191652131793	77.2439857542412\\
-4.1	-6.07494673630644	75.8344468230623\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-1.9	-3.85181580468959	81.9424488581707\\
-1.1	-3.85181580468959	81.9424488581707\\
-1.1	-2.99676544637542	84.2916804101355\\
-1.9	-3.50979566136392	82.8821414789566\\
-1.9	-3.85181580468959	81.9424488581707\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-1.9	-4.60426012000606	79.8751250924417\\
-1.1	-4.60426012000606	79.8751250924417\\
-2.5	-4.22803796234782	80.9087869753062\\
-3.3	-4.22803796234783	80.9087869753062\\
-1.9	-4.60426012000606	79.8751250924417\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-1.9	-5.56191652131793	77.2439857542412\\
-1.1	-6.07494673630644	75.8344468230623\\
-1.1	-4.60426012000606	79.8751250924417\\
-1.9	-4.60426012000606	79.8751250924417\\
-1.9	-5.56191652131793	77.2439857542412\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-3.3	-4.22803796234783	80.9087869753062\\
-2.5	-4.22803796234783	80.9087869753062\\
-1.1	-3.85181580468959	81.9424488581707\\
-1.9	-3.85181580468959	81.9424488581707\\
-3.3	-4.22803796234783	80.9087869753062\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-1.9	-3.50979566136392	82.8821414789566\\
-1.1	-2.99676544637542	84.2916804101355\\
-4.1	-2.99676544637542	84.2916804101355\\
-4.1	-3.50979566136392	82.8821414789566\\
-1.9	-3.50979566136392	82.8821414789566\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
4.1	-2.99676544637542	84.2916804101355\\
3.3	-3.50979566136392	82.8821414789566\\
3.3	-5.56191652131794	77.2439857542412\\
4.1	-6.07494673630644	75.8344468230623\\
4.1	-2.99676544637542	84.2916804101355\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
1.1	-6.07494673630644	75.8344468230623\\
4.1	-6.07494673630644	75.8344468230623\\
3.3	-5.56191652131794	77.2439857542412\\
1.9	-5.56191652131794	77.2439857542412\\
1.1	-6.07494673630644	75.8344468230623\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-1.5	-11.2052488861915	61.7390575112737\\
-0.7	-11.2052488861915	61.7390575112737\\
-0.7	-8.64009781124895	68.786752167168\\
-1.5	-8.12706759626045	70.1962910983468\\
-1.5	-11.2052488861915	61.7390575112737\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
1.1	-6.07494673630644	75.8344468230623\\
1.9	-5.56191652131794	77.2439857542412\\
1.9	-3.50979566136392	82.8821414789566\\
1.1	-2.99676544637542	84.2916804101355\\
1.1	-6.07494673630644	75.8344468230623\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
1.1	-2.99676544637542	84.2916804101355\\
1.9	-3.50979566136392	82.8821414789566\\
3.3	-3.50979566136392	82.8821414789566\\
4.1	-2.99676544637542	84.2916804101355\\
1.1	-2.99676544637542	84.2916804101355\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
1.5	-9.9397743558865	65.2159202081815\\
0.7	-9.42674414089799	66.6254591393604\\
-0.7	-9.42674414089799	66.6254591393604\\
-0.7	-9.9397743558865	65.2159202081815\\
1.5	-9.9397743558865	65.2159202081815\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
0.7	-9.9397743558865	65.2159202081815\\
-0.1	-9.9397743558865	65.2159202081815\\
0.700000000000001	-11.2052488861915	61.7390575112737\\
1.5	-11.2052488861915	61.7390575112737\\
0.7	-9.9397743558865	65.2159202081815\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
1.5	-8.12706759626045	70.1962910983468\\
0.700000000000001	-8.64009781124895	68.786752167168\\
0.7	-9.42674414089799	66.6254591393604\\
1.5	-9.9397743558865	65.2159202081815\\
1.5	-8.12706759626045	70.1962910983468\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-1.5	-8.12706759626045	70.1962910983468\\
-0.7	-8.64009781124896	68.786752167168\\
0.7	-8.64009781124896	68.786752167168\\
1.5	-8.12706759626045	70.1962910983468\\
-1.5	-8.12706759626045	70.1962910983468\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-3.6	-25.5700949058696	22.2719674382655\\
-1.8	-25.5700949058696	22.2719674382655\\
-1.8	-15.3094906060995	50.4627460618428\\
-3.6	-15.3094906060995	50.4627460618428\\
-3.6	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-7.2	-25.5700949058696	22.2719674382655\\
-5.4	-25.5700949058696	22.2719674382655\\
-5.4	-15.3094906060995	50.4627460618428\\
-7.2	-15.3094906060995	50.4627460618428\\
-7.2	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-10.8	-25.5700949058696	22.2719674382655\\
-9	-25.5700949058696	22.2719674382655\\
-9	-15.3094906060995	50.4627460618428\\
-10.8	-15.3094906060995	50.4627460618428\\
-10.8	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-14.4	-25.5700949058696	22.2719674382655\\
-12.6	-25.5700949058696	22.2719674382655\\
-12.6	-15.3094906060995	50.4627460618428\\
-14.4	-15.3094906060995	50.4627460618428\\
-14.4	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-18	-25.5700949058696	22.2719674382655\\
-16.2	-25.5700949058696	22.2719674382655\\
-16.2	-15.3094906060995	50.4627460618428\\
-18	-15.3094906060995	50.4627460618428\\
-18	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
1.8	-25.5700949058696	22.2719674382655\\
3.6	-25.5700949058696	22.2719674382655\\
3.6	-15.3094906060995	50.4627460618428\\
1.8	-15.3094906060995	50.4627460618428\\
1.8	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
5.4	-25.5700949058696	22.2719674382655\\
7.2	-25.5700949058696	22.2719674382655\\
7.2	-15.3094906060995	50.4627460618428\\
5.4	-15.3094906060995	50.4627460618428\\
5.4	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
9	-25.5700949058696	22.2719674382655\\
10.8	-25.5700949058696	22.2719674382655\\
10.8	-15.3094906060995	50.4627460618428\\
9	-15.3094906060995	50.4627460618428\\
9	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
12.6	-25.5700949058696	22.2719674382655\\
14.4	-25.5700949058696	22.2719674382655\\
14.4	-15.3094906060995	50.4627460618428\\
12.6	-15.3094906060995	50.4627460618428\\
12.6	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
16.2	-25.5700949058696	22.2719674382655\\
18	-25.5700949058696	22.2719674382655\\
18	-15.3094906060995	50.4627460618428\\
16.2	-15.3094906060995	50.4627460618428\\
16.2	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-0.899999999999998	1.10747627353261	95.5679918595664\\
0.900000000000001	1.1074762735326	95.5679918595664\\
0.899999999999998	11.3680805733027	123.758770483144\\
-0.900000000000001	11.3680805733027	123.758770483144\\
-0.899999999999998	1.10747627353261	95.5679918595664\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-0.899999999999998	18.208483439816	142.552622898862\\
0.900000000000002	18.208483439816	142.552622898862\\
0.899999999999998	28.4690877395861	170.743401522439\\
-0.900000000000002	28.4690877395861	170.743401522439\\
-0.899999999999998	18.208483439816	142.552622898862\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-0.900000000000002	35.3094906060995	189.537253938157\\
0.899999999999999	35.3094906060995	189.537253938157\\
0.900000000000002	45.5700949058696	217.728032561734\\
-0.899999999999999	45.5700949058696	217.728032561734\\
-0.900000000000002	35.3094906060995	189.537253938157\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-11.8	23.6808057330268	157.587704831436\\
-10	23.6808057330268	157.587704831436\\
-10	33.9414100327968	185.778483455014\\
-11.8	33.9414100327968	185.778483455014\\
-11.8	23.6808057330268	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-15.4	23.6808057330268	157.587704831436\\
-13.6	23.6808057330268	157.587704831436\\
-13.6	33.9414100327968	185.778483455014\\
-15.4	33.9414100327968	185.778483455014\\
-15.4	23.6808057330268	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-19	23.6808057330268	157.587704831436\\
-17.2	23.6808057330268	157.587704831436\\
-17.2	33.9414100327968	185.778483455014\\
-19	33.9414100327968	185.778483455014\\
-19	23.6808057330268	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
10	23.6808057330268	157.587704831436\\
11.8	23.6808057330268	157.587704831436\\
11.8	33.9414100327968	185.778483455014\\
10	33.9414100327968	185.778483455014\\
10	23.6808057330268	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
13.6	23.6808057330268	157.587704831436\\
15.4	23.6808057330268	157.587704831436\\
15.4	33.9414100327968	185.778483455014\\
13.6	33.9414100327968	185.778483455014\\
13.6	23.6808057330268	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
17.2	23.6808057330268	157.587704831436\\
19	23.6808057330268	157.587704831436\\
19	33.9414100327968	185.778483455014\\
17.2	33.9414100327968	185.778483455014\\
17.2	23.6808057330268	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-20.8	-25.5700949058696	22.2719674382655\\
-20.8	45.5700949058695	217.728032561734\\
-22.6	45.5700949058696	217.728032561734\\
-22.6	-25.5700949058695	22.2719674382655\\
-20.8	-25.5700949058696	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
20.8	-25.5700949058696	22.2719674382655\\
22.6	-25.5700949058695	22.2719674382655\\
22.6	45.5700949058696	217.728032561734\\
20.8	45.5700949058695	217.728032561734\\
20.8	-25.5700949058696	22.2719674382655\\
}--cycle;


==> figures/camera/pose_camera_model_13.tikz <==

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
19675.3340469187	18194.1239946889	75.8344468230623\\
21925.3340469187	18194.1239946889	75.8344468230623\\
21748.1957262723	19001.7583352839	77.2439857542412\\
20098.1957262723	19001.7583352839	77.2439857542412\\
19675.3340469187	18194.1239946889	75.8344468230623\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
23157.7346574512	21693.872803934	81.9424488581707\\
23757.7346574512	21693.872803934	81.9424488581707\\
24462.5041230406	23039.9300382591	84.2916804101355\\
23439.642443687	22232.295697664	82.8821414789566\\
23157.7346574512	21693.872803934	81.9424488581707\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
22537.5375277325	20509.342437728	79.8751250924417\\
23137.5375277325	20509.342437728	79.8751250924417\\
22397.6360925919	21101.607620831	80.9087869753062\\
21797.6360925919	21101.607620831	80.9087869753062\\
22537.5375277325	20509.342437728	79.8751250924417\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
21748.1957262723	19001.7583352839	77.2439857542412\\
21925.3340469187	18194.1239946889	75.8344468230623\\
23137.5375277325	20509.342437728	79.8751250924417\\
22537.5375277325	20509.342437728	79.8751250924417\\
21748.1957262723	19001.7583352839	77.2439857542412\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
21797.6360925919	21101.607620831	80.9087869753062\\
22397.6360925919	21101.607620831	80.9087869753062\\
23757.7346574512	21693.872803934	81.9424488581707\\
23157.7346574512	21693.872803934	81.9424488581707\\
21797.6360925919	21101.607620831	80.9087869753062\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
23439.642443687	22232.295697664	82.8821414789566\\
24462.5041230406	23039.9300382591	84.2916804101355\\
22212.5041230406	23039.9300382591	84.2916804101355\\
21789.642443687	22232.295697664	82.8821414789566\\
23439.642443687	22232.295697664	82.8821414789566\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
28362.5041230406	23039.9300382591	84.2916804101355\\
27339.642443687	22232.295697664	82.8821414789566\\
25648.1957262723	19001.7583352839	77.2439857542412\\
25825.3340469187	18194.1239946889	75.8344468230623\\
28362.5041230406	23039.9300382591	84.2916804101355\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
23575.3340469187	18194.1239946889	75.8344468230623\\
25825.3340469187	18194.1239946889	75.8344468230623\\
25648.1957262723	19001.7583352839	77.2439857542412\\
24598.1957262723	19001.7583352839	77.2439857542412\\
23575.3340469187	18194.1239946889	75.8344468230623\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
17396.7172533821	10117.7805887385	61.7390575112737\\
17996.7172533821	10117.7805887385	61.7390575112737\\
20111.0256501504	14155.9522917137	68.786752167168\\
19933.8873295041	14963.5866323087	70.1962910983468\\
17396.7172533821	10117.7805887385	61.7390575112737\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
23575.3340469187	18194.1239946889	75.8344468230623\\
24598.1957262723	19001.7583352839	77.2439857542412\\
26289.642443687	22232.295697664	82.8821414789566\\
26112.5041230406	23039.9300382591	84.2916804101355\\
23575.3340469187	18194.1239946889	75.8344468230623\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
26112.5041230406	23039.9300382591	84.2916804101355\\
26289.642443687	22232.295697664	82.8821414789566\\
27339.642443687	22232.295697664	82.8821414789566\\
28362.5041230406	23039.9300382591	84.2916804101355\\
26112.5041230406	23039.9300382591	84.2916804101355\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
20689.7760624545	12109.9452955396	65.2159202081815\\
20512.6377418081	12917.5796361346	66.6254591393604\\
19462.6377418081	12917.5796361346	66.6254591393604\\
19039.7760624545	12109.9452955396	65.2159202081815\\
20689.7760624545	12109.9452955396	65.2159202081815\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
20089.7760624545	12109.9452955396	65.2159202081815\\
19489.7760624545	12109.9452955396	65.2159202081815\\
19046.7172533821	10117.7805887385	61.7390575112737\\
19646.7172533821	10117.7805887385	61.7390575112737\\
20089.7760624545	12109.9452955396	65.2159202081815\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
22183.8873295041	14963.5866323087	70.1962910983468\\
21161.0256501504	14155.9522917137	68.786752167168\\
20512.6377418081	12917.5796361346	66.6254591393604\\
20689.7760624545	12109.9452955396	65.2159202081815\\
22183.8873295041	14963.5866323087	70.1962910983468\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
19933.8873295041	14963.5866323087	70.1962910983468\\
20111.0256501504	14155.9522917137	68.786752167168\\
21161.0256501504	14155.9522917137	68.786752167168\\
22183.8873295041	14963.5866323087	70.1962910983468\\
19933.8873295041	14963.5866323087	70.1962910983468\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
3981.59023147966	-12495.9809479225	22.2719674382655\\
5331.59023147966	-12495.9809479225	22.2719674382655\\
13788.8238185528	3656.70586397821	50.4627460618428\\
12438.8238185528	3656.70586397821	50.4627460618428\\
3981.59023147966	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
1281.59023147966	-12495.9809479225	22.2719674382655\\
2631.59023147966	-12495.9809479225	22.2719674382655\\
11088.8238185528	3656.70586397821	50.4627460618428\\
9738.82381855283	3656.70586397821	50.4627460618428\\
1281.59023147966	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-1418.40976852034	-12495.9809479225	22.2719674382655\\
-68.4097685203378	-12495.9809479225	22.2719674382655\\
8388.82381855283	3656.70586397821	50.4627460618428\\
7038.82381855283	3656.70586397821	50.4627460618428\\
-1418.40976852034	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-4118.40976852034	-12495.9809479225	22.2719674382655\\
-2768.40976852034	-12495.9809479225	22.2719674382655\\
5688.82381855283	3656.70586397821	50.4627460618428\\
4338.82381855283	3656.70586397821	50.4627460618428\\
-4118.40976852034	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-6818.40976852034	-12495.9809479225	22.2719674382655\\
-5468.40976852034	-12495.9809479225	22.2719674382655\\
2988.82381855283	3656.70586397821	50.4627460618428\\
1638.82381855283	3656.70586397821	50.4627460618428\\
-6818.40976852034	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
8031.59023147966	-12495.9809479225	22.2719674382655\\
9381.59023147966	-12495.9809479225	22.2719674382655\\
17838.8238185528	3656.70586397821	50.4627460618428\\
16488.8238185528	3656.70586397821	50.4627460618428\\
8031.59023147966	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
10731.5902314797	-12495.9809479225	22.2719674382655\\
12081.5902314797	-12495.9809479225	22.2719674382655\\
20538.8238185528	3656.70586397821	50.4627460618428\\
19188.8238185528	3656.70586397821	50.4627460618428\\
10731.5902314797	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
13431.5902314797	-12495.9809479225	22.2719674382655\\
14781.5902314797	-12495.9809479225	22.2719674382655\\
23238.8238185528	3656.70586397821	50.4627460618428\\
21888.8238185528	3656.70586397821	50.4627460618428\\
13431.5902314797	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
16131.5902314797	-12495.9809479225	22.2719674382655\\
17481.5902314797	-12495.9809479225	22.2719674382655\\
25938.8238185528	3656.70586397821	50.4627460618428\\
24588.8238185528	3656.70586397821	50.4627460618428\\
16131.5902314797	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
18831.5902314797	-12495.9809479225	22.2719674382655\\
20181.5902314797	-12495.9809479225	22.2719674382655\\
28638.8238185528	3656.70586397822	50.4627460618428\\
27288.8238185528	3656.70586397822	50.4627460618428\\
18831.5902314797	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
27995.3975578699	29501.0047630194	95.5679918595664\\
29345.3975578699	29501.0047630194	95.5679918595664\\
37802.6311449431	45653.6915749201	123.758770483144\\
36452.6311449431	45653.6915749201	123.758770483144\\
27995.3975578699	29501.0047630194	95.5679918595664\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
42090.7868696585	56422.1494495206	142.552622898862\\
43440.7868696585	56422.1494495206	142.552622898862\\
51898.0204567317	72574.8362614213	170.743401522439\\
50548.0204567317	72574.8362614213	170.743401522439\\
42090.7868696585	56422.1494495206	142.552622898862\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
56186.1761814472	83343.2941360218	189.537253938157\\
57536.1761814472	83343.2941360218	189.537253938157\\
65993.4097685203	99495.9809479225	217.728032561734\\
64643.4097685203	99495.9809479225	217.728032561734\\
56186.1761814472	83343.2941360218	189.537253938157\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
38426.3114494309	65036.915749201	157.587704831436\\
39776.3114494309	65036.915749201	157.587704831436\\
48233.5450365041	81189.6025611017	185.778483455014\\
46883.5450365041	81189.6025611017	185.778483455014\\
38426.3114494309	65036.915749201	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
35726.3114494309	65036.915749201	157.587704831436\\
37076.3114494309	65036.915749201	157.587704831436\\
45533.5450365041	81189.6025611017	185.778483455014\\
44183.5450365041	81189.6025611017	185.778483455014\\
35726.3114494309	65036.915749201	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
33026.3114494309	65036.915749201	157.587704831436\\
34376.3114494309	65036.915749201	157.587704831436\\
42833.5450365041	81189.6025611017	185.778483455014\\
41483.5450365041	81189.6025611017	185.778483455014\\
33026.3114494309	65036.915749201	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
54776.3114494309	65036.915749201	157.587704831436\\
56126.3114494309	65036.915749201	157.587704831436\\
64583.5450365041	81189.6025611017	185.778483455014\\
63233.5450365041	81189.6025611017	185.778483455014\\
54776.3114494309	65036.915749201	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
57476.3114494309	65036.915749201	157.587704831436\\
58826.3114494309	65036.915749201	157.587704831436\\
67283.5450365041	81189.6025611017	185.778483455014\\
65933.5450365041	81189.6025611017	185.778483455014\\
57476.3114494309	65036.915749201	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
60176.3114494309	65036.915749201	157.587704831436\\
61526.3114494309	65036.915749201	157.587704831436\\
69983.5450365041	81189.6025611017	185.778483455014\\
68633.5450365041	81189.6025611017	185.778483455014\\
60176.3114494309	65036.915749201	157.587704831436\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
-8918.40976852033	-12495.9809479225	22.2719674382655\\
49718.4097685203	99495.9809479225	217.728032561734\\
48368.4097685203	99495.9809479225	217.728032561734\\
-10268.4097685203	-12495.9809479225	22.2719674382655\\
-8918.40976852033	-12495.9809479225	22.2719674382655\\
}--cycle;

\addplot3[plotstyle1]
table[row sep=crcr] {%
x	y	z\\
22281.5902314796	-12495.9809479225	22.2719674382655\\
23631.5902314796	-12495.9809479225	22.2719674382655\\
82268.4097685204	99495.9809479225	217.728032561734\\
80918.4097685204	99495.9809479225	217.728032561734\\
22281.5902314796	-12495.9809479225	22.2719674382655\\
}--cycle;


==> figures/camera/pose_camera_model_14.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
259.4511448448	239.9189913937\\
260.1910754608	245.9966060755\\
281.5519617989	245.9966060755\\
289.1210388608	239.9189913937\\
259.4511448448	239.9189913937\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
282.6097459881	264.7452340786\\
282.8069114218	268.2398801593\\
290.2125572063	273.3357542068\\
289.9319582036	264.7452340786\\
282.6097459881	264.7452340786\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
282.159652353	256.7675783167\\
269.4099974487	260.8073660438\\
276.8257556429	260.8073660438\\
289.671377678	256.7675783167\\
282.159652353	256.7675783167\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
281.5519617989	245.9966060755\\
282.159652353	256.7675783167\\
289.671377678	256.7675783167\\
289.1210388608	239.9189913937\\
281.5519617989	245.9966060755\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
269.4099974487	260.8073660438\\
282.6097459881	264.7452340786\\
289.9319582036	264.7452340786\\
276.8257556429	260.8073660438\\
269.4099974487	260.8073660438\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
282.8069114218	268.2398801593\\
262.899124647	268.2398801593\\
263.5195314053	273.3357542068\\
290.2125572063	273.3357542068\\
282.8069114218	268.2398801593\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
336.4804685947	273.3357542068\\
340.5488551552	239.9189913937\\
332.0413295072	245.9966060755\\
329.8616801622	268.2398801593\\
336.4804685947	273.3357542068\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
310.8789611392	239.9189913937\\
318.4480382011	245.9966060755\\
332.0413295072	245.9966060755\\
340.5488551552	239.9189913937\\
310.8789611392	239.9189913937\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
281.7781474912	163.8797383146\\
283.9735122412	213.1677671025\\
292.3677164067	205.7947474728\\
291.4964688292	163.8797383146\\
281.7781474912	163.8797383146\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
310.8789611392	239.9189913937\\
309.7874427937	273.3357542068\\
317.1930885782	268.2398801593\\
318.4480382011	245.9966060755\\
310.8789611392	239.9189913937\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
309.7874427937	273.3357542068\\
336.4804685947	273.3357542068\\
329.8616801622	268.2398801593\\
317.1930885782	268.2398801593\\
309.7874427937	273.3357542068\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
317.2503891137	185.690016439\\
291.9498184136	185.690016439\\
292.1201293502	193.8835364589\\
307.8798706498	193.8835364589\\
317.2503891137	185.690016439\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
308.0501815864	185.690016439\\
318.2218525088	163.8797383146\\
308.5035311708	163.8797383146\\
298.8499740591	185.690016439\\
308.0501815864	185.690016439\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
316.0264877588	213.1677671025\\
317.2503891137	185.690016439\\
307.8798706498	193.8835364589\\
307.6322835933	205.7947474728\\
316.0264877588	213.1677671025\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
283.9735122412	213.1677671025\\
316.0264877588	213.1677671025\\
307.6322835933	205.7947474728\\
292.3677164067	205.7947474728\\
283.9735122412	213.1677671025\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
178.7713744875	-561.0631832396\\
246.4951828683	72.4634735394\\
273.2475914342	72.4634735394\\
239.3856872438	-561.0631832396\\
178.7713744875	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
57.542748975	-561.0631832396\\
192.9903657367	72.4634735394\\
219.7427743025	72.4634735394\\
118.1570617313	-561.0631832396\\
57.542748975	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-63.6858765375	-561.0631832396\\
139.485548605	72.4634735394\\
166.2379571709	72.4634735394\\
-3.0715637812	-561.0631832396\\
-63.6858765375	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-184.91450205	-561.0631832396\\
85.9807314734	72.4634735394\\
112.7331400392	72.4634735394\\
-124.3001892937	-561.0631832396\\
-184.91450205	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-306.1431275625	-561.0631832396\\
32.4759143417	72.4634735394\\
59.2283229076	72.4634735394\\
-245.5288148062	-561.0631832396\\
-306.1431275625	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
360.6143127562	-561.0631832396\\
326.7524085658	72.4634735394\\
353.5048171317	72.4634735394\\
421.2286255125	-561.0631832396\\
360.6143127562	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
481.8429382687	-561.0631832396\\
380.2572256975	72.4634735394\\
407.0096342633	72.4634735394\\
542.457251025	-561.0631832396\\
481.8429382687	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
603.0715637812	-561.0631832396\\
433.7620428291	72.4634735394\\
460.514451395	72.4634735394\\
663.6858765375	-561.0631832396\\
603.0715637812	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
724.3001892937	-561.0631832396\\
487.2668599608	72.4634735394\\
514.0192685266	72.4634735394\\
784.91450205	-561.0631832396\\
724.3001892937	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
845.5288148062	-561.0631832396\\
540.7716770924	72.4634735394\\
567.5240856583	72.4634735394\\
906.1431275625	-561.0631832396\\
845.5288148062	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
292.9369657469	308.6912698382\\
294.5458410958	368.8925754247\\
305.4541589042	368.8925754247\\
307.0630342531	308.6912698382\\
292.9369657469	308.6912698382\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
295.2649064866	395.798746471\\
296.0466993513	425.052070032\\
303.9533006487	425.052070032\\
304.7350935134	395.798746471\\
295.2649064866	395.798746471\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
296.4386948424	439.7198566737\\
296.8998020509	456.9736830728\\
303.1001979491	456.9736830728\\
303.5613051576	439.7198566737\\
296.4386948424	439.7198566737\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
243.8407964031	412.7029822458\\
252.3626211421	437.0237126021\\
259.6293399509	437.0237126021\\
252.4074545789	412.7029822458\\
243.8407964031	412.7029822458\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
226.7074800515	412.7029822458\\
237.8291835244	437.0237126021\\
245.0959023332	437.0237126021\\
235.2741382273	412.7029822458\\
226.7074800515	412.7029822458\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
209.5741636999	412.7029822458\\
223.2957459067	437.0237126021\\
230.5624647155	437.0237126021\\
218.1408218757	412.7029822458\\
209.5741636999	412.7029822458\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
347.5925454211	412.7029822458\\
340.3706600491	437.0237126021\\
347.6373788579	437.0237126021\\
356.1592035969	412.7029822458\\
347.5925454211	412.7029822458\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
364.7258617727	412.7029822458\\
354.9040976668	437.0237126021\\
362.1708164756	437.0237126021\\
373.2925199485	412.7029822458\\
364.7258617727	412.7029822458\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
381.8591781243	412.7029822458\\
369.4375352845	437.0237126021\\
376.7042540933	437.0237126021\\
390.4258363001	412.7029822458\\
381.8591781243	412.7029822458\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-400.4320585166	-561.0631832396\\
-461.0463712729	-561.0631832396\\
222.1505848348	456.9736830728\\
228.3509807329	456.9736830728\\
-400.4320585166	-561.0631832396\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1000.4320585166	-561.0631832396\\
371.6490192671	456.9736830728\\
377.8494151652	456.9736830728\\
1061.0463712729	-561.0631832396\\
1000.4320585166	-561.0631832396\\
}--cycle;


==> figures/camera/pose_camera_model_15.tikz <==

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
0	0\\
0	13\\
1	13\\
1	15\\
2	15\\
2	16\\
3	16\\
3	18\\
4	18\\
4	20\\
5	20\\
5	22\\
6	22\\
6	24\\
7	24\\
7	26\\
8	26\\
8	28\\
9	28\\
9	29\\
10	29\\
10	31\\
11	31\\
11	33\\
12	33\\
12	35\\
13	35\\
13	37\\
14	37\\
14	39\\
15	39\\
15	41\\
16	41\\
16	43\\
17	43\\
17	44\\
18	44\\
18	46\\
19	46\\
19	48\\
20	48\\
20	50\\
21	50\\
21	52\\
22	52\\
22	54\\
23	54\\
23	56\\
24	56\\
24	58\\
25	58\\
25	59\\
26	59\\
26	61\\
27	61\\
27	63\\
28	63\\
28	65\\
29	65\\
29	67\\
30	67\\
30	69\\
31	69\\
31	71\\
32	71\\
32	72\\
59	72\\
59	71\\
58	71\\
58	69\\
57	69\\
57	67\\
56	67\\
56	65\\
55	65\\
55	63\\
54	63\\
54	61\\
53	61\\
53	58\\
52	58\\
52	56\\
51	56\\
51	54\\
50	54\\
50	52\\
49	52\\
49	50\\
48	50\\
48	48\\
47	48\\
47	46\\
46	46\\
46	44\\
45	44\\
45	42\\
44	42\\
44	40\\
43	40\\
43	38\\
42	38\\
42	36\\
41	36\\
41	34\\
40	34\\
40	31\\
39	31\\
39	29\\
38	29\\
38	27\\
37	27\\
37	25\\
36	25\\
36	23\\
35	23\\
35	21\\
34	21\\
34	19\\
33	19\\
33	17\\
32	17\\
32	15\\
31	15\\
31	13\\
30	13\\
30	11\\
29	11\\
29	9\\
28	9\\
28	7\\
27	7\\
27	4\\
26	4\\
26	2\\
25	2\\
25	0\\
0	0\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
0	88\\
0	127\\
1	128\\
2	130\\
3	131\\
4	133\\
5	134\\
6	136\\
7	137\\
8	139\\
9	140\\
10	142\\
11	143\\
12	145\\
13	146\\
14	148\\
15	149\\
16	151\\
17	152\\
18	154\\
20	156\\
21	158\\
22	159\\
23	161\\
24	162\\
25	164\\
26	165\\
27	167\\
28	168\\
29	170\\
30	171\\
31	173\\
32	174\\
33	176\\
34	177\\
35	179\\
36	180\\
37	182\\
38	183\\
39	185\\
40	186\\
41	188\\
42	189\\
43	191\\
44	192\\
45	194\\
46	195\\
47	197\\
48	198\\
49	200\\
50	201\\
51	203\\
52	204\\
53	206\\
54	207\\
55	209\\
56	210\\
57	212\\
58	213\\
59	215\\
60	216\\
61	218\\
62	219\\
63	221\\
64	222\\
65	224\\
66	225\\
67	227\\
68	228\\
69	230\\
71	232\\
72	234\\
73	235\\
74	237\\
75	238\\
76	240\\
77	241\\
78	243\\
79	244\\
80	246\\
81	247\\
82	249\\
83	250\\
84	252\\
85	253\\
86	255\\
87	256\\
88	258\\
89	259\\
90	261\\
91	262\\
92	264\\
93	265\\
94	267\\
95	268\\
96	270\\
97	271\\
98	273\\
99	274\\
100	276\\
101	277\\
102	279\\
103	280\\
104	282\\
105	283\\
106	285\\
107	286\\
108	288\\
109	289\\
110	291\\
111	292\\
112	294\\
113	295\\
114	297\\
115	298\\
116	300\\
117	301\\
118	303\\
119	304\\
120	306\\
122	308\\
123	310\\
124	311\\
125	313\\
126	314\\
127	316\\
128	317\\
129	319\\
130	320\\
131	322\\
132	323\\
133	325\\
134	326\\
135	328\\
136	329\\
137	331\\
138	332\\
139	334\\
140	335\\
141	337\\
142	338\\
143	340\\
144	341\\
145	343\\
146	344\\
147	346\\
148	347\\
149	349\\
150	350\\
151	352\\
152	353\\
153	355\\
154	356\\
155	358\\
156	359\\
157	361\\
158	362\\
159	364\\
160	365\\
161	367\\
162	368\\
163	370\\
164	371\\
165	373\\
166	374\\
167	376\\
168	377\\
169	379\\
171	381\\
172	383\\
173	384\\
174	386\\
175	387\\
176	389\\
177	390\\
178	392\\
179	393\\
180	395\\
181	396\\
182	398\\
183	399\\
184	401\\
185	402\\
186	404\\
187	405\\
188	407\\
189	408\\
190	410\\
191	411\\
192	413\\
193	414\\
194	416\\
195	417\\
196	419\\
197	420\\
198	422\\
199	423\\
200	425\\
201	426\\
202	428\\
203	429\\
204	431\\
205	432\\
206	434\\
207	435\\
208	437\\
209	438\\
210	440\\
211	441\\
212	443\\
213	444\\
214	446\\
215	447\\
216	449\\
217	450\\
218	452\\
219	453\\
220	455\\
222	457\\
228	457\\
227	456\\
227	454\\
226	452\\
225	451\\
224	449\\
223	448\\
221	444\\
220	443\\
218	439\\
217	438\\
216	436\\
215	435\\
213	431\\
212	430\\
210	426\\
209	425\\
208	423\\
207	422\\
205	418\\
204	417\\
203	415\\
202	414\\
200	410\\
199	409\\
197	405\\
196	404\\
195	402\\
194	401\\
192	397\\
191	396\\
189	392\\
188	391\\
187	389\\
186	388\\
184	384\\
183	383\\
182	381\\
181	380\\
179	376\\
178	375\\
176	371\\
175	370\\
174	368\\
173	367\\
171	363\\
170	362\\
168	358\\
167	357\\
166	355\\
165	354\\
163	350\\
162	349\\
160	345\\
159	344\\
158	342\\
157	341\\
155	337\\
154	336\\
153	334\\
152	333\\
150	329\\
149	328\\
147	324\\
146	323\\
145	321\\
144	320\\
142	316\\
141	315\\
139	311\\
138	310\\
137	308\\
136	307\\
134	303\\
133	302\\
132	300\\
131	299\\
129	295\\
128	294\\
126	290\\
125	289\\
124	287\\
123	286\\
121	282\\
120	281\\
118	277\\
117	276\\
116	274\\
115	273\\
113	269\\
112	268\\
111	266\\
110	265\\
108	261\\
107	260\\
105	256\\
104	255\\
103	253\\
102	252\\
100	248\\
99	247\\
97	243\\
96	242\\
95	240\\
94	239\\
92	235\\
91	234\\
90	232\\
89	231\\
87	227\\
86	226\\
84	222\\
83	221\\
82	219\\
81	218\\
79	214\\
78	213\\
76	209\\
75	208\\
74	206\\
73	205\\
71	201\\
70	200\\
69	198\\
68	197\\
66	193\\
65	192\\
63	188\\
62	187\\
61	185\\
60	184\\
58	180\\
57	179\\
55	175\\
54	174\\
53	172\\
52	171\\
50	167\\
49	166\\
48	164\\
47	163\\
45	159\\
44	158\\
42	154\\
41	153\\
40	151\\
39	150\\
37	146\\
36	145\\
34	141\\
33	140\\
32	138\\
31	137\\
29	133\\
28	132\\
27	130\\
26	129\\
24	125\\
23	124\\
21	120\\
20	119\\
19	117\\
18	116\\
16	112\\
15	111\\
13	107\\
12	106\\
11	104\\
10	103\\
8	99\\
7	98\\
6	96\\
5	95\\
3	91\\
2	90\\
1	88\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
55	0\\
55	1\\
56	1\\
56	4\\
57	4\\
57	6\\
58	6\\
58	8\\
59	8\\
59	11\\
60	11\\
60	13\\
61	13\\
61	15\\
62	15\\
62	18\\
63	18\\
63	20\\
64	20\\
64	22\\
65	22\\
65	25\\
66	25\\
66	27\\
67	27\\
67	29\\
68	29\\
68	32\\
69	32\\
69	34\\
70	34\\
70	36\\
71	36\\
71	39\\
72	39\\
72	41\\
73	41\\
73	43\\
74	43\\
74	46\\
75	46\\
75	48\\
76	48\\
76	50\\
77	50\\
77	53\\
78	53\\
78	55\\
79	55\\
79	57\\
80	57\\
80	60\\
81	60\\
81	62\\
82	62\\
82	64\\
83	64\\
83	67\\
84	67\\
84	69\\
85	69\\
85	71\\
86	71\\
86	72\\
112	72\\
112	69\\
111	69\\
111	66\\
110	66\\
110	64\\
109	64\\
109	61\\
108	61\\
108	58\\
107	58\\
107	56\\
106	56\\
106	53\\
105	53\\
105	50\\
104	50\\
104	48\\
103	48\\
103	45\\
102	45\\
102	42\\
101	42\\
101	40\\
100	40\\
100	37\\
99	37\\
99	34\\
98	34\\
98	32\\
97	32\\
97	29\\
96	29\\
96	26\\
95	26\\
95	24\\
94	24\\
94	21\\
93	21\\
93	18\\
92	18\\
92	16\\
91	16\\
91	13\\
90	13\\
90	10\\
89	10\\
89	8\\
88	8\\
88	5\\
87	5\\
87	2\\
86	2\\
86	0\\
55	0\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
116	0\\
116	1\\
117	1\\
117	4\\
118	4\\
118	7\\
119	7\\
119	10\\
120	10\\
120	13\\
121	13\\
121	16\\
122	16\\
122	19\\
123	19\\
123	23\\
124	23\\
124	26\\
125	26\\
125	29\\
126	29\\
126	32\\
127	32\\
127	35\\
128	35\\
128	38\\
129	38\\
129	41\\
130	41\\
130	44\\
131	44\\
131	48\\
132	48\\
132	51\\
133	51\\
133	54\\
134	54\\
134	57\\
135	57\\
135	60\\
136	60\\
136	63\\
137	63\\
137	66\\
138	66\\
138	69\\
139	69\\
139	72\\
166	72\\
166	70\\
165	70\\
165	66\\
164	66\\
164	62\\
163	62\\
163	58\\
162	58\\
162	55\\
161	55\\
161	51\\
160	51\\
160	47\\
159	47\\
159	44\\
158	44\\
158	40\\
157	40\\
157	36\\
156	36\\
156	32\\
155	32\\
155	29\\
154	29\\
154	25\\
153	25\\
153	21\\
152	21\\
152	17\\
151	17\\
151	14\\
150	14\\
150	10\\
149	10\\
149	6\\
148	6\\
148	2\\
147	2\\
147	0\\
116	0\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
178	0\\
178	5\\
179	5\\
179	9\\
180	9\\
180	14\\
181	14\\
181	19\\
182	19\\
182	23\\
183	23\\
183	28\\
184	28\\
184	33\\
185	33\\
185	37\\
186	37\\
186	42\\
187	42\\
187	47\\
188	47\\
188	51\\
189	51\\
189	56\\
190	56\\
190	61\\
191	61\\
191	65\\
192	65\\
192	70\\
193	70\\
193	72\\
220	72\\
220	71\\
219	71\\
219	65\\
218	65\\
218	58\\
217	58\\
217	52\\
216	52\\
216	46\\
215	46\\
215	40\\
214	40\\
214	34\\
213	34\\
213	27\\
212	27\\
212	21\\
211	21\\
211	15\\
210	15\\
210	9\\
209	9\\
209	2\\
208	2\\
208	0\\
178	0\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
210	413\\
210	414\\
211	414\\
211	416\\
212	416\\
212	418\\
213	418\\
213	420\\
214	420\\
214	421\\
215	421\\
215	423\\
216	423\\
216	425\\
217	425\\
217	427\\
218	427\\
218	429\\
219	429\\
219	430\\
220	430\\
220	432\\
221	432\\
221	434\\
222	434\\
222	436\\
223	436\\
223	437\\
230	437\\
230	435\\
229	435\\
229	433\\
228	433\\
228	431\\
227	431\\
227	429\\
226	429\\
226	427\\
225	427\\
225	425\\
224	425\\
224	423\\
223	423\\
223	421\\
222	421\\
222	419\\
221	419\\
221	417\\
220	417\\
220	415\\
219	415\\
219	413\\
210	413\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
227	413\\
227	414\\
228	414\\
228	417\\
229	417\\
229	419\\
230	419\\
230	421\\
231	421\\
231	423\\
232	423\\
232	425\\
233	425\\
233	428\\
234	428\\
234	430\\
235	430\\
235	432\\
236	432\\
236	434\\
237	434\\
237	436\\
238	436\\
238	437\\
245	437\\
245	436\\
244	436\\
244	433\\
243	433\\
243	431\\
242	431\\
242	428\\
241	428\\
241	426\\
240	426\\
240	423\\
239	423\\
239	421\\
238	421\\
238	418\\
237	418\\
237	416\\
236	416\\
236	413\\
227	413\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
239	0\\
239	7\\
240	7\\
240	16\\
241	16\\
241	26\\
242	26\\
242	35\\
243	35\\
243	44\\
244	44\\
244	54\\
245	54\\
245	63\\
246	63\\
246	72\\
273	72\\
273	58\\
272	58\\
272	40\\
271	40\\
271	21\\
270	21\\
270	2\\
269	2\\
269	0\\
239	0\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
244	413\\
244	415\\
245	415\\
245	417\\
246	417\\
246	420\\
247	420\\
247	423\\
248	423\\
248	426\\
249	426\\
249	429\\
250	429\\
250	432\\
251	432\\
251	435\\
252	435\\
252	437\\
259	437\\
259	433\\
258	433\\
258	430\\
257	430\\
257	426\\
256	426\\
256	423\\
255	423\\
255	420\\
254	420\\
254	416\\
253	416\\
253	413\\
244	413\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
260	240\\
260	246\\
282	246\\
282	257\\
280	257\\
280	258\\
277	258\\
277	259\\
274	259\\
274	260\\
270	260\\
270	261\\
272	261\\
272	262\\
275	262\\
275	263\\
278	263\\
278	264\\
282	264\\
282	265\\
283	265\\
283	268\\
263	268\\
263	273\\
290	273\\
290	265\\
289	265\\
289	264\\
286	264\\
286	263\\
282	263\\
282	262\\
279	262\\
279	261\\
278	261\\
278	260\\
281	260\\
281	259\\
284	259\\
284	258\\
287	258\\
287	257\\
290	257\\
290	252\\
289	252\\
289	240\\
260	240\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
282	164\\
282	180\\
283	180\\
283	203\\
284	203\\
284	213\\
316	213\\
316	203\\
317	203\\
317	186\\
308	186\\
308	186\\
308	185\\
309	185\\
309	183\\
310	183\\
310	180\\
311	180\\
311	178\\
312	178\\
312	176\\
313	176\\
313	174\\
314	174\\
314	172\\
315	172\\
315	170\\
316	170\\
316	168\\
317	168\\
317	165\\
318	165\\
318	164\\
308	164\\
308	166\\
307	166\\
307	168\\
306	168\\
306	171\\
305	171\\
305	173\\
304	173\\
304	175\\
303	175\\
303	177\\
302	177\\
302	180\\
301	180\\
301	182\\
300	182\\
300	184\\
299	184\\
299	186\\
292	186\\
292	164\\
}--cycle;


\addplot[plotstyle7-cut]
table[row sep=crcr] {%
x	y\\
292	194\\
308	194\\
308	206\\
292	206\\
292	194\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
293	309\\
293	330\\
294	330\\
294	367\\
295	367\\
295	369\\
305	369\\
305	367\\
306	367\\
306	330\\
307	330\\
307	309\\
293	309\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
295	396\\
295	405\\
296	405\\
296	425\\
304	425\\
304	405\\
305	405\\
305	396\\
295	396\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
296	440\\
296	442\\
297	442\\
297	457\\
303	457\\
303	442\\
304	442\\
304	440\\
296	440\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
310	252\\
310	273\\
337	273\\
337	265\\
337	265\\
338	265\\
338	257\\
339	257\\
339	249\\
340	249\\
340	240\\
311	240\\
311	252\\
}--cycle;


\addplot[plotstyle7-cut]
table[row sep=crcr] {%
x	y\\
331	262\\
330	262\\
330	268\\
317	268\\
317	263\\
318	263\\
318	246\\
332	246\\
332	252\\
331	252\\
331	262\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
327	58\\
327	72\\
354	72\\
354	63\\
355	63\\
355	54\\
356	54\\
356	44\\
357	44\\
357	35\\
358	35\\
358	26\\
359	26\\
359	16\\
360	16\\
360	7\\
361	7\\
361	0\\
331	0\\
331	2\\
330	2\\
330	21\\
329	21\\
329	40\\
328	40\\
328	58\\
327	58\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
341	433\\
341	437\\
348	437\\
348	435\\
349	435\\
349	432\\
350	432\\
350	429\\
351	429\\
351	426\\
352	426\\
352	423\\
353	423\\
353	420\\
354	420\\
354	417\\
355	417\\
355	415\\
356	415\\
356	413\\
347	413\\
347	416\\
346	416\\
346	420\\
345	420\\
345	423\\
344	423\\
344	426\\
343	426\\
343	430\\
342	430\\
342	433\\
341	433\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
355	436\\
355	437\\
362	437\\
362	436\\
363	436\\
363	434\\
364	434\\
364	432\\
365	432\\
365	430\\
366	430\\
366	428\\
367	428\\
367	425\\
368	425\\
368	423\\
369	423\\
369	421\\
370	421\\
370	419\\
371	419\\
371	417\\
372	417\\
372	414\\
373	414\\
373	413\\
364	413\\
364	416\\
363	416\\
363	418\\
362	418\\
362	421\\
361	421\\
361	423\\
360	423\\
360	426\\
359	426\\
359	428\\
358	428\\
358	431\\
357	431\\
357	433\\
356	433\\
356	436\\
355	436\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
370	435\\
370	437\\
377	437\\
377	436\\
378	436\\
378	434\\
379	434\\
379	432\\
380	432\\
380	430\\
381	430\\
381	429\\
382	429\\
382	427\\
383	427\\
383	425\\
384	425\\
384	423\\
385	423\\
385	421\\
386	421\\
386	420\\
387	420\\
387	418\\
388	418\\
388	416\\
389	416\\
389	414\\
390	414\\
390	413\\
381	413\\
381	415\\
380	415\\
380	417\\
379	417\\
379	419\\
378	419\\
378	421\\
377	421\\
377	423\\
376	423\\
376	425\\
375	425\\
375	427\\
374	427\\
374	429\\
373	429\\
373	431\\
372	431\\
372	433\\
371	433\\
371	435\\
370	435\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
372	456\\
378	457\\
380	455\\
380	453\\
381	452\\
382	450\\
383	449\\
384	447\\
385	446\\
386	444\\
387	443\\
388	441\\
389	440\\
390	438\\
391	437\\
392	435\\
393	434\\
394	432\\
395	431\\
396	429\\
397	428\\
398	426\\
399	425\\
400	423\\
401	422\\
402	420\\
403	419\\
404	417\\
405	416\\
406	414\\
407	413\\
408	411\\
409	410\\
410	408\\
411	407\\
412	405\\
413	404\\
414	402\\
415	401\\
416	399\\
417	398\\
418	396\\
419	395\\
420	393\\
421	392\\
422	390\\
423	389\\
424	387\\
425	386\\
426	384\\
427	383\\
428	381\\
430	379\\
431	377\\
432	376\\
433	374\\
434	373\\
435	371\\
436	370\\
437	368\\
438	367\\
439	365\\
440	364\\
441	362\\
442	361\\
443	359\\
444	358\\
445	356\\
446	355\\
447	353\\
448	352\\
449	350\\
450	349\\
451	347\\
452	346\\
453	344\\
454	343\\
455	341\\
456	340\\
457	338\\
458	337\\
459	335\\
460	334\\
461	332\\
462	331\\
463	329\\
464	328\\
465	326\\
466	325\\
467	323\\
468	322\\
469	320\\
470	319\\
471	317\\
472	316\\
473	314\\
474	313\\
475	311\\
476	310\\
477	308\\
479	306\\
480	304\\
481	303\\
482	301\\
483	300\\
484	298\\
485	297\\
486	295\\
487	294\\
488	292\\
489	291\\
490	289\\
491	288\\
492	286\\
493	285\\
494	283\\
495	282\\
496	280\\
497	279\\
498	277\\
499	276\\
500	274\\
501	273\\
502	271\\
503	270\\
504	268\\
505	267\\
506	265\\
507	264\\
508	262\\
509	261\\
510	259\\
511	258\\
512	256\\
513	255\\
514	253\\
515	252\\
516	250\\
517	249\\
518	247\\
519	246\\
520	244\\
521	243\\
522	241\\
523	240\\
524	238\\
525	237\\
526	235\\
527	234\\
528	232\\
530	230\\
531	228\\
532	227\\
533	225\\
534	224\\
535	222\\
536	221\\
537	219\\
538	218\\
539	216\\
540	215\\
541	213\\
542	212\\
543	210\\
544	209\\
545	207\\
546	206\\
547	204\\
548	203\\
549	201\\
550	200\\
551	198\\
552	197\\
553	195\\
554	194\\
555	192\\
556	191\\
557	189\\
558	188\\
559	186\\
560	185\\
561	183\\
562	182\\
563	180\\
564	179\\
565	177\\
566	176\\
567	174\\
568	173\\
569	171\\
570	170\\
571	168\\
572	167\\
573	165\\
574	164\\
575	162\\
576	161\\
577	159\\
578	158\\
579	156\\
581	154\\
582	152\\
583	151\\
584	149\\
585	148\\
586	146\\
587	145\\
588	143\\
589	142\\
590	140\\
591	139\\
592	137\\
593	136\\
594	134\\
595	133\\
596	131\\
597	130\\
598	128\\
599	127\\
600	88\\
599	90\\
598	91\\
596	95\\
595	96\\
594	98\\
593	99\\
591	103\\
590	104\\
589	106\\
588	107\\
586	111\\
585	112\\
583	116\\
582	117\\
581	119\\
580	120\\
578	124\\
577	125\\
575	129\\
574	130\\
573	132\\
572	133\\
570	137\\
569	138\\
568	140\\
567	141\\
565	145\\
564	146\\
562	150\\
561	151\\
560	153\\
559	154\\
557	158\\
556	159\\
554	163\\
553	164\\
552	166\\
551	167\\
549	171\\
548	172\\
547	174\\
546	175\\
544	179\\
543	180\\
541	184\\
540	185\\
539	187\\
538	188\\
536	192\\
535	193\\
533	197\\
532	198\\
531	200\\
530	201\\
528	205\\
527	206\\
526	208\\
525	209\\
523	213\\
522	214\\
520	218\\
519	219\\
518	221\\
517	222\\
515	226\\
514	227\\
512	231\\
511	232\\
510	234\\
509	235\\
507	239\\
506	240\\
505	242\\
504	243\\
502	247\\
501	248\\
499	252\\
498	253\\
497	255\\
496	256\\
494	260\\
493	261\\
491	265\\
490	266\\
489	268\\
488	269\\
486	273\\
485	274\\
484	276\\
483	277\\
481	281\\
480	282\\
478	286\\
477	287\\
476	289\\
475	290\\
473	294\\
472	295\\
470	299\\
469	300\\
468	302\\
467	303\\
465	307\\
464	308\\
463	310\\
462	311\\
460	315\\
459	316\\
457	320\\
456	321\\
455	323\\
454	324\\
452	328\\
451	329\\
449	333\\
448	334\\
447	336\\
446	337\\
444	341\\
443	342\\
442	344\\
441	345\\
439	349\\
438	350\\
436	354\\
435	355\\
434	357\\
433	358\\
431	362\\
430	363\\
428	367\\
427	368\\
426	370\\
425	371\\
423	375\\
422	376\\
420	380\\
419	381\\
418	383\\
417	384\\
415	388\\
414	389\\
413	391\\
412	392\\
410	396\\
409	397\\
407	401\\
406	402\\
405	404\\
404	405\\
402	409\\
401	410\\
399	414\\
398	415\\
397	417\\
396	418\\
394	422\\
393	423\\
392	425\\
391	426\\
389	430\\
388	431\\
386	435\\
385	436\\
384	438\\
383	439\\
381	443\\
380	444\\
378	448\\
377	449\\
376	451\\
375	452\\
373	456\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
380	71\\
380	72\\
407	72\\
407	70\\
408	70\\
408	65\\
409	65\\
409	61\\
410	61\\
410	56\\
411	56\\
411	51\\
412	51\\
412	47\\
413	47\\
413	42\\
414	42\\
414	37\\
415	37\\
415	33\\
416	33\\
416	28\\
417	28\\
417	23\\
418	23\\
418	19\\
419	19\\
419	14\\
420	14\\
420	9\\
421	9\\
421	5\\
422	5\\
422	0\\
392	0\\
392	2\\
391	2\\
391	9\\
390	9\\
390	15\\
389	15\\
389	21\\
388	21\\
388	27\\
387	27\\
387	34\\
386	34\\
386	40\\
385	40\\
385	46\\
384	46\\
384	52\\
383	52\\
383	58\\
382	58\\
382	65\\
381	65\\
381	71\\
380	71\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
434	70\\
434	72\\
461	72\\
461	69\\
462	69\\
462	66\\
463	66\\
463	63\\
464	63\\
464	60\\
465	60\\
465	57\\
466	57\\
466	54\\
467	54\\
467	51\\
468	51\\
468	48\\
469	48\\
469	44\\
470	44\\
470	41\\
471	41\\
471	38\\
472	38\\
472	35\\
473	35\\
473	32\\
474	32\\
474	29\\
475	29\\
475	26\\
476	26\\
476	23\\
477	23\\
477	19\\
478	19\\
478	16\\
479	16\\
479	13\\
480	13\\
480	10\\
481	10\\
481	7\\
482	7\\
482	4\\
483	4\\
483	1\\
484	1\\
484	0\\
453	0\\
453	2\\
452	2\\
452	6\\
451	6\\
451	10\\
450	10\\
450	14\\
449	14\\
449	17\\
448	17\\
448	21\\
447	21\\
447	25\\
446	25\\
446	29\\
445	29\\
445	32\\
444	32\\
444	36\\
443	36\\
443	40\\
442	40\\
442	44\\
441	44\\
441	47\\
440	47\\
440	51\\
439	51\\
439	55\\
438	55\\
438	58\\
437	58\\
437	62\\
436	62\\
436	66\\
435	66\\
435	70\\
434	70\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
488	69\\
488	72\\
514	72\\
514	71\\
515	71\\
515	69\\
516	69\\
516	67\\
517	67\\
517	64\\
518	64\\
518	62\\
519	62\\
519	60\\
520	60\\
520	57\\
521	57\\
521	55\\
522	55\\
522	53\\
523	53\\
523	50\\
524	50\\
524	48\\
525	48\\
525	46\\
526	46\\
526	43\\
527	43\\
527	41\\
528	41\\
528	39\\
529	39\\
529	36\\
530	36\\
530	34\\
531	34\\
531	32\\
532	32\\
532	29\\
533	29\\
533	27\\
534	27\\
534	25\\
535	25\\
535	22\\
536	22\\
536	20\\
537	20\\
537	18\\
538	18\\
538	15\\
539	15\\
539	13\\
540	13\\
540	11\\
541	11\\
541	8\\
542	8\\
542	6\\
543	6\\
543	4\\
544	4\\
544	1\\
545	1\\
545	0\\
514	0\\
514	2\\
513	2\\
513	5\\
512	5\\
512	8\\
511	8\\
511	10\\
510	10\\
510	13\\
509	13\\
509	16\\
508	16\\
508	18\\
507	18\\
507	21\\
506	21\\
506	24\\
505	24\\
505	26\\
504	26\\
504	29\\
503	29\\
503	32\\
502	32\\
502	34\\
501	34\\
501	37\\
500	37\\
500	40\\
499	40\\
499	42\\
498	42\\
498	45\\
497	45\\
497	48\\
496	48\\
496	50\\
495	50\\
495	53\\
494	53\\
494	56\\
493	56\\
493	58\\
492	58\\
492	61\\
491	61\\
491	64\\
490	64\\
490	66\\
489	66\\
489	69\\
488	69\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
541	71\\
541	72\\
568	72\\
568	71\\
569	71\\
569	69\\
570	69\\
570	67\\
571	67\\
571	65\\
572	65\\
572	63\\
573	63\\
573	61\\
574	61\\
574	59\\
575	59\\
575	58\\
576	58\\
576	56\\
577	56\\
577	54\\
578	54\\
578	52\\
579	52\\
579	50\\
580	50\\
580	48\\
581	48\\
581	46\\
582	46\\
582	44\\
583	44\\
583	43\\
584	43\\
584	41\\
585	41\\
585	39\\
586	39\\
586	37\\
587	37\\
587	35\\
588	35\\
588	33\\
589	33\\
589	31\\
590	31\\
590	29\\
591	29\\
591	28\\
592	28\\
592	26\\
593	26\\
593	24\\
594	24\\
594	22\\
595	22\\
595	20\\
596	20\\
596	18\\
597	18\\
597	16\\
598	16\\
598	15\\
599	15\\
599	13\\
600	13\\
600	0\\
575	0\\
575	2\\
574	2\\
574	4\\
573	4\\
573	7\\
572	7\\
572	9\\
571	9\\
571	11\\
570	11\\
570	13\\
569	13\\
569	15\\
568	15\\
568	17\\
567	17\\
567	19\\
566	19\\
566	21\\
565	21\\
565	23\\
564	23\\
564	25\\
563	25\\
563	27\\
562	27\\
562	29\\
561	29\\
561	31\\
560	31\\
560	34\\
559	34\\
559	36\\
558	36\\
558	38\\
557	38\\
557	40\\
556	40\\
556	42\\
555	42\\
555	44\\
554	44\\
554	46\\
553	46\\
553	48\\
552	48\\
552	50\\
551	50\\
551	52\\
550	52\\
550	54\\
549	54\\
549	56\\
548	56\\
548	58\\
547	58\\
547	61\\
546	61\\
546	63\\
545	63\\
545	65\\
544	65\\
544	67\\
543	67\\
543	69\\
542	69\\
542	71\\
541	71\\
}--cycle;


==> figures/evaluation/ablation_sf/pose_ablation_sf.tikz <==
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, ultra thin, draw=black, fill=black, fill opacity=0.2, forget plot}
}
\def\rows{1}
\def\cols{4}
\def\horzsep{1cm}
\def\basepath{./figures/evaluation/ablation_sf/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=92,xmax=142,ymin=70,ymax=120,xtick=\empty,ytick=\empty,title={(a) $\numSFs=1\cdot\numPGvertices_1$}]
\input{\basepath pose_ablation_sf_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=92,xmax=142,ymin=70,ymax=120,xtick=\empty,ytick=\empty,title={(b) $\numSFs=2\cdot\numPGvertices_1$}]
\input{\basepath pose_ablation_sf_12.tikz}
\nextgroupplot[xmin=92,xmax=142,ymin=70,ymax=120,xtick=\empty,ytick=\empty,title={(c) $\numSFs=3\cdot\numPGvertices_1$}]
\input{\basepath pose_ablation_sf_13.tikz}
\nextgroupplot[xmin=92,xmax=142,ymin=70,ymax=120,xtick=\empty,ytick=\empty,title={(d) $\numSFs=4\cdot\numPGvertices_1$}]
\input{\basepath pose_ablation_sf_legends.tikz}
\input{\basepath pose_ablation_sf_14.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/ablation_sf/pose_ablation_sf_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
93	106\\
93	107\\
94	107\\
94	108\\
96	108\\
96	109\\
98	109\\
98	110\\
100	110\\
100	111\\
101	111\\
101	112\\
103	112\\
103	113\\
105	113\\
105	114\\
106	114\\
106	115\\
108	115\\
108	116\\
110	116\\
110	117\\
111	117\\
111	116\\
112	116\\
112	115\\
113	115\\
113	114\\
114	114\\
114	113\\
115	113\\
115	112\\
116	112\\
116	111\\
117	111\\
117	110\\
118	110\\
118	109\\
119	109\\
119	108\\
121	108\\
121	107\\
122	107\\
122	106\\
123	106\\
123	105\\
124	105\\
124	104\\
125	104\\
125	103\\
126	103\\
126	102\\
127	102\\
127	101\\
128	101\\
128	100\\
129	100\\
129	99\\
130	99\\
130	98\\
131	98\\
131	97\\
132	97\\
132	96\\
133	96\\
133	95\\
134	95\\
134	94\\
135	94\\
135	93\\
136	93\\
136	92\\
137	92\\
137	91\\
138	91\\
138	90\\
139	90\\
139	89\\
141	89\\
141	88\\
140	88\\
140	87\\
139	87\\
139	86\\
137	86\\
137	85\\
135	85\\
135	84\\
134	84\\
134	83\\
132	83\\
132	82\\
130	82\\
130	81\\
128	81\\
128	80\\
127	80\\
127	79\\
125	79\\
125	78\\
123	78\\
123	77\\
121	77\\
121	76\\
120	76\\
120	75\\
118	75\\
118	74\\
116	74\\
116	76\\
115	76\\
115	77\\
114	77\\
114	78\\
113	78\\
113	80\\
112	80\\
112	81\\
111	81\\
111	83\\
110	83\\
110	84\\
109	84\\
109	85\\
108	85\\
108	87\\
107	87\\
107	88\\
106	88\\
106	89\\
105	89\\
105	91\\
104	91\\
104	92\\
103	92\\
103	94\\
102	94\\
102	95\\
101	95\\
101	96\\
100	96\\
100	98\\
99	98\\
99	99\\
98	99\\
98	101\\
97	101\\
97	102\\
96	102\\
96	103\\
95	103\\
95	105\\
94	105\\
94	106\\
93	106\\
}--cycle;


==> figures/evaluation/ablation_sf/pose_ablation_sf_12.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
95	103\\
95	106\\
96	106\\
96	107\\
97	107\\
97	108\\
98	108\\
98	110\\
100	110\\
100	111\\
101	111\\
101	112\\
103	112\\
103	113\\
105	113\\
105	114\\
107	114\\
107	115\\
108	115\\
108	116\\
110	116\\
110	117\\
111	117\\
111	116\\
112	116\\
112	115\\
113	115\\
113	114\\
114	114\\
114	113\\
115	113\\
115	112\\
116	112\\
116	111\\
117	111\\
117	110\\
118	110\\
118	109\\
119	109\\
119	108\\
121	108\\
121	107\\
122	107\\
122	106\\
123	106\\
123	105\\
124	105\\
124	104\\
125	104\\
125	103\\
126	103\\
126	102\\
127	102\\
127	101\\
128	101\\
128	100\\
129	100\\
129	99\\
130	99\\
130	98\\
131	98\\
131	97\\
132	97\\
132	96\\
133	96\\
133	95\\
134	95\\
134	94\\
135	94\\
135	93\\
136	93\\
136	92\\
137	92\\
137	91\\
138	91\\
138	88\\
137	88\\
137	86\\
136	86\\
136	85\\
135	85\\
135	84\\
134	84\\
134	83\\
132	83\\
132	82\\
130	82\\
130	81\\
128	81\\
128	80\\
127	80\\
127	79\\
125	79\\
125	78\\
123	78\\
123	77\\
121	77\\
121	76\\
117	76\\
117	75\\
116	75\\
116	76\\
115	76\\
115	77\\
114	77\\
114	78\\
113	78\\
113	80\\
112	80\\
112	81\\
111	81\\
111	83\\
110	83\\
110	84\\
109	84\\
109	85\\
108	85\\
108	87\\
107	87\\
107	88\\
106	88\\
106	89\\
105	89\\
105	91\\
104	91\\
104	92\\
103	92\\
103	94\\
102	94\\
102	95\\
101	95\\
101	96\\
100	96\\
100	98\\
99	98\\
99	99\\
98	99\\
98	101\\
97	101\\
97	102\\
96	102\\
96	103\\
95	103\\
}--cycle;


==> figures/evaluation/ablation_sf/pose_ablation_sf_13.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
97	105\\
97	108\\
98	108\\
98	110\\
100	110\\
100	111\\
101	111\\
101	112\\
103	112\\
103	113\\
105	113\\
105	114\\
107	114\\
107	115\\
109	115\\
109	114\\
110	114\\
110	113\\
111	113\\
111	112\\
113	112\\
113	111\\
114	111\\
114	110\\
115	110\\
115	109\\
116	109\\
116	108\\
117	108\\
117	107\\
119	107\\
119	106\\
120	106\\
120	105\\
121	105\\
121	104\\
122	104\\
122	103\\
124	103\\
124	102\\
125	102\\
125	101\\
126	101\\
126	100\\
127	100\\
127	99\\
129	99\\
129	98\\
130	98\\
130	97\\
131	97\\
131	96\\
132	96\\
132	95\\
134	95\\
134	94\\
135	94\\
135	93\\
136	93\\
136	92\\
137	92\\
137	91\\
138	91\\
138	88\\
137	88\\
137	86\\
136	86\\
136	85\\
135	85\\
135	84\\
134	84\\
134	83\\
132	83\\
132	82\\
130	82\\
130	81\\
128	81\\
128	80\\
127	80\\
127	79\\
125	79\\
125	78\\
123	78\\
123	77\\
121	77\\
121	76\\
117	76\\
117	75\\
116	75\\
116	76\\
115	76\\
115	77\\
114	77\\
114	78\\
113	78\\
113	80\\
112	80\\
112	81\\
111	81\\
111	83\\
110	83\\
110	85\\
109	85\\
109	87\\
108	87\\
108	88\\
107	88\\
107	90\\
106	90\\
106	92\\
105	92\\
105	93\\
104	93\\
104	95\\
103	95\\
103	97\\
102	97\\
102	98\\
101	98\\
101	100\\
100	100\\
100	102\\
99	102\\
99	103\\
98	103\\
98	105\\
97	105\\
}--cycle;


==> figures/evaluation/ablation_sf/pose_ablation_sf_14.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
97	105\\
97	108\\
98	108\\
98	110\\
100	110\\
100	111\\
101	111\\
101	112\\
103	112\\
103	113\\
105	113\\
105	114\\
107	114\\
107	115\\
109	115\\
109	114\\
110	114\\
110	113\\
111	113\\
111	112\\
113	112\\
113	111\\
114	111\\
114	110\\
115	110\\
115	109\\
116	109\\
116	108\\
117	108\\
117	107\\
119	107\\
119	106\\
120	106\\
120	105\\
121	105\\
121	104\\
122	104\\
122	103\\
124	103\\
124	102\\
125	102\\
125	101\\
126	101\\
126	100\\
127	100\\
127	99\\
129	99\\
129	98\\
130	98\\
130	97\\
131	97\\
131	96\\
132	96\\
132	95\\
134	95\\
134	94\\
135	94\\
135	93\\
136	93\\
136	92\\
137	92\\
137	91\\
138	91\\
138	88\\
137	88\\
137	86\\
136	86\\
136	85\\
135	85\\
135	84\\
134	84\\
134	83\\
132	83\\
132	82\\
130	82\\
130	81\\
128	81\\
128	80\\
127	80\\
127	79\\
125	79\\
125	78\\
123	78\\
123	77\\
121	77\\
121	76\\
117	76\\
117	75\\
116	75\\
116	76\\
115	76\\
115	77\\
114	77\\
114	78\\
113	78\\
113	80\\
112	80\\
112	81\\
111	81\\
111	83\\
110	83\\
110	85\\
109	85\\
109	87\\
108	87\\
108	88\\
107	88\\
107	90\\
106	90\\
106	92\\
105	92\\
105	93\\
104	93\\
104	95\\
103	95\\
103	97\\
102	97\\
102	98\\
101	98\\
101	100\\
100	100\\
100	102\\
99	102\\
99	103\\
98	103\\
98	105\\
97	105\\
}--cycle;


==> figures/evaluation/ablation_sf/pose_ablation_sf_legends.tikz <==
% no legend

==> figures/evaluation/details/pose_implementation_details.tikz <==
\definecolor{mycolor1}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=black, fill=black, fill opacity=0.2, forget plot},
plotstyle1-cut/.style={area legend, draw=black, fill=white, fill opacity=1, forget plot},
plotstyle2/.style={area legend, color=CORAcolorBlue, fill=CORAcolorBlue, dashed, fill opacity=0.05, forget plot},
plotstyle3/.style={area legend, color=black, densely dotted, ultra thin, unbounded coords=jump}
}
\def\rows{1}
\def\cols{2}
\def\horzsep{1.5cm}
\def\basepath{./figures/evaluation/details/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\iftwocol 0.6\linewidth \else \linewidth \fi -\horzsep,
legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=40,xmax=160,ymin=40,ymax=160, xtick=\empty, ytick=\empty,title={(a)}]
\input{\basepath pose_implementation_details_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=-50,xmax=50,ymin=-50,ymax=50,zmin=0,zmax=50,title={(b)}, xlabel={$x$}, ylabel={$y$}, zlabel={$z$}]
\input{\basepath pose_implementation_details_legends.tikz}
\input{\basepath pose_implementation_details_12.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([xshift=6ex,yshift=-4ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/details/pose_implementation_details_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
55	138\\
55	143\\
67	143\\
67	144\\
81	144\\
81	145\\
87	145\\
87	131\\
88	131\\
88	118\\
87	118\\
87	117\\
86	117\\
86	116\\
85	116\\
85	115\\
84	115\\
84	114\\
82	114\\
82	113\\
81	113\\
81	112\\
80	112\\
80	111\\
79	111\\
79	110\\
78	110\\
78	109\\
77	109\\
77	108\\
76	108\\
76	107\\
77	107\\
77	106\\
78	106\\
78	105\\
80	105\\
80	104\\
81	104\\
81	103\\
83	103\\
83	102\\
84	102\\
84	101\\
86	101\\
86	100\\
87	100\\
87	99\\
89	99\\
89	98\\
90	98\\
90	88\\
91	88\\
91	74\\
92	74\\
92	60\\
93	60\\
93	54\\
90	54\\
90	53\\
76	53\\
76	52\\
62	52\\
62	53\\
61	53\\
61	68\\
70	68\\
70	69\\
82	69\\
82	82\\
81	82\\
81	96\\
80	96\\
80	97\\
79	97\\
79	98\\
77	98\\
77	99\\
76	99\\
76	100\\
74	100\\
74	101\\
73	101\\
73	102\\
71	102\\
71	103\\
70	103\\
70	104\\
68	104\\
68	105\\
67	105\\
67	106\\
66	106\\
66	108\\
67	108\\
67	109\\
69	109\\
69	110\\
70	110\\
70	111\\
71	111\\
71	112\\
72	112\\
72	113\\
73	113\\
73	114\\
74	114\\
74	115\\
75	115\\
75	116\\
76	116\\
76	117\\
77	117\\
77	118\\
78	118\\
78	119\\
79	119\\
79	125\\
78	125\\
78	128\\
73	128\\
73	127\\
59	127\\
59	126\\
57	126\\
57	127\\
56	127\\
56	138\\
55	138\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
107	140\\
107	146\\
110	146\\
110	147\\
124	147\\
124	148\\
137	148\\
137	149\\
138	149\\
138	147\\
139	147\\
139	133\\
139	133\\
140	133\\
140	119\\
141	119\\
141	104\\
142	104\\
142	90\\
143	90\\
143	76\\
144	76\\
144	62\\
145	62\\
145	57\\
133	57\\
133	56\\
119	56\\
119	55\\
113	55\\
113	69\\
112	69\\
112	83\\
111	83\\
111	97\\
110	97\\
110	112\\
109	112\\
109	126\\
108	126\\
108	140\\
}--cycle;

\addplot [plotstyle1-cut]
table[row sep=crcr] {%
  x	y\\
130	131\\
118	131\\
118	118\\
119	118\\
119	104\\
120	104\\
120	89\\
121	89\\
121	75\\
122	75\\
122	72\\
127	72\\
127	73\\
134	73\\
134	84\\
133	84\\
133	98\\
132	98\\
132	112\\
131	112\\
131	127\\
130	127\\
130	131\\
}--cycle;

\addplot [plotstyle2]
  table[row sep=crcr]{%
62.2478371198	52.2425482478\\
61.1986944097	67.2058132516\\
83.1448164153	68.744555893\\
92.1743671274	54.3408336679\\
62.2478371198	52.2425482478\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
79.6476740484	118.6221059057\\
78.9482455751	128.5976159082\\
85.879510867	144.1204236907\\
87.6280820505	119.1816486844\\
79.6476740484	118.6221059057\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
81.1864166899	96.6759839001\\
66.4513313656	106.6698450401\\
74.4317393676	107.2293878188\\
89.1668246919	97.2355266788\\
81.1864166899	96.6759839001\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
83.1448164153	68.744555893\\
81.1864166899	96.6759839001\\
89.1668246919	97.2355266788\\
92.1743671274	54.3408336679\\
83.1448164153	68.744555893\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
66.4513313656	106.6698450401\\
79.6476740484	118.6221059057\\
87.6280820505	119.1816486844\\
74.4317393676	107.2293878188\\
66.4513313656	106.6698450401\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
78.9482455751	128.5976159082\\
57.0021235695	127.0588732668\\
55.9529808594	142.0221382706\\
85.879510867	144.1204236907\\
78.9482455751	128.5976159082\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
137.7521628802	147.7574517522\\
144.0470191406	57.9778617294\\
135.0174684285	72.3815839545\\
130.8208975882	132.2346439697\\
137.7521628802	147.7574517522\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
114.120489133	55.8795763093\\
121.0517544249	71.4023840918\\
135.0174684285	72.3815839545\\
144.0470191406	57.9778617294\\
114.120489133	55.8795763093\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
114.120489133	55.8795763093\\
107.8256328726	145.6591663321\\
116.8551835847	131.255444107\\
121.0517544249	71.4023840918\\
114.120489133	55.8795763093\\
};
\addplot [plotstyle2]
  table[row sep=crcr]{%
107.8256328726	145.6591663321\\
137.7521628802	147.7574517522\\
130.8208975882	132.2346439697\\
116.8551835847	131.255444107\\
107.8256328726	145.6591663321\\
};


==> figures/evaluation/details/pose_implementation_details_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Image $\image$}
\addlegendimage{plotstyle2}
\addlegendentry{Target $\target$}
\addlegendimage{plotstyle3}
\addlegendentry{Pose candidates $\poseUncertain_c$}


==> figures/evaluation/plane_landing/pose_eval_plane_landing_images.tikz <==
\begin{tikzpicture}
\footnotesize

\newcommand{\shaded}[2]{\colorbox{#1}{\strut #2}}

\pgfplotsset{
plotstyle1/.style={area legend, ultra thin, draw=black, fill=black, fill opacity=0.2, forget plot},
plotstyle1-cut/.style={area legend, ultra thin, draw=black, fill=white, fill opacity=1, forget plot}
}
\def\rows{1}
\def\cols{5}
\def\horzsep{1cm}
\def\basepath{./figures/evaluation/plane_landing/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\linewidth -\horzsep,
legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0,xmax=200,ymin=0,ymax=200,xtick=\empty,ytick=\empty,title={\shaded{CORAcolor1!10}{(a)}}]
\input{\basepath pose_eval_plane_landing_images_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=200,ymin=0,ymax=200,xtick=\empty,ytick=\empty,title={\shaded{CORAcolor2!10}{(b)}}]
\input{\basepath pose_eval_plane_landing_images_12.tikz}
\nextgroupplot[xmin=0,xmax=200,ymin=0,ymax=200,xtick=\empty,ytick=\empty,title={\shaded{CORAcolor3!10}{(c)}}]
\input{\basepath pose_eval_plane_landing_images_13.tikz}
\nextgroupplot[xmin=0,xmax=200,ymin=0,ymax=200,xtick=\empty,ytick=\empty,title={\shaded{CORAcolor4!10}{(d)}}]
\input{\basepath pose_eval_plane_landing_images_14.tikz}
\nextgroupplot[xmin=0,xmax=200,ymin=0,ymax=200,xtick=\empty,ytick=\empty,title={\shaded{CORAcolor5!10}{(e)}}]
\input{\basepath pose_eval_plane_landing_images_legends.tikz}
\input{\basepath pose_eval_plane_landing_images_15.tikz}
% \coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
% \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/plane_landing/pose_eval_plane_landing_images_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
96	181\\
96	183\\
97	183\\
97	184\\
96	184\\
96	186\\
104	186\\
104	181\\
96	181\\
}--cycle;


==> figures/evaluation/plane_landing/pose_eval_plane_landing_images_12.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
95	175\\
95	177\\
96	177\\
96	178\\
95	178\\
95	180\\
104	180\\
104	181\\
105	181\\
105	175\\
101	175\\
101	179\\
100	179\\
100	178\\
99	178\\
99	175\\
95	175\\
}--cycle;


==> figures/evaluation/plane_landing/pose_eval_plane_landing_images_13.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
90	138\\
90	139\\
91	139\\
91	140\\
95	140\\
95	141\\
94	141\\
94	142\\
92	142\\
92	143\\
91	143\\
91	146\\
98	146\\
98	137\\
97	137\\
97	138\\
90	138\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
102	137\\
102	146\\
109	146\\
109	139\\
109	139\\
110	139\\
110	138\\
103	138\\
103	137\\
}--cycle;


\addplot[plotstyle1-cut]
table[row sep=crcr] {%
    x	y\\
105	140\\
106	140\\
106	143\\
105	143\\
105	140\\
}--cycle;


==> figures/evaluation/plane_landing/pose_eval_plane_landing_images_14.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
86	94\\
86	97\\
93	97\\
93	99\\
92	99\\
92	100\\
89	100\\
89	102\\
87	102\\
87	105\\
97	105\\
97	94\\
86	94\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
103	94\\
103	105\\
113	105\\
113	100\\
113	100\\
114	100\\
114	94\\
}--cycle;

\addplot[plotstyle1-cut]
table[row sep=crcr] {%
    x	y\\
110	101\\
109	101\\
109	102\\
107	102\\
107	97\\
110	97\\
110	101\\
}--cycle;

==> figures/evaluation/plane_landing/pose_eval_plane_landing_images_15.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
81	28\\
81	32\\
82	32\\
82	33\\
91	33\\
91	37\\
89	37\\
89	38\\
86	38\\
86	40\\
89	40\\
89	41\\
92	41\\
92	42\\
83	42\\
83	45\\
84	45\\
84	46\\
96	46\\
96	40\\
94	40\\
94	38\\
96	38\\
96	28\\
81	28\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
104	28\\
104	46\\
116	46\\
116	45\\
117	45\\
117	39\\
118	39\\
118	33\\
119	33\\
119	28\\
}--cycle;

\addplot[plotstyle1-cut]
table[row sep=crcr] {%
    x	y\\
114	33\\
114	34\\
113	34\\
113	42\\
108	42\\
108	39\\
109	39\\
109	33\\
114	33\\
}--cycle;


==> figures/evaluation/plane_landing/pose_eval_plane_landing_images_legends.tikz <==
% no legend

==> figures/evaluation/quali/pose_quali.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor4}{rgb}{0.30100,0.74500,0.93300}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=mycolor1, ultra thin, fill=mycolor1, fill opacity=0.2, forget plot},
plotstyle6/.style={area legend, color=mycolor3, ultra thin, forget plot},
plotstyle7/.style={area legend, ultra thin, draw=mycolor4, fill=mycolor4, fill opacity=0.2, forget plot}
}
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/evaluation/quali/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\iftwocol 0.8\linewidth \else \linewidth \fi -\horzsep,
legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0,xmax=100,xtick=\empty,ytick=\empty,ymin=0,ymax=100,title={(a)}]
\input{\basepath pose_quali_30_14.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=100,xtick=\empty,ytick=\empty,ymin=0,ymax=100,title={(b)}]
\input{\basepath pose_quali_R_14.tikz}
\nextgroupplot[xmin=0,xmax=100,xtick=\empty,ytick=\empty,ymin=0,ymax=100,title={(c)}]
\input{\basepath pose_quali_legends.tikz}
\input{\basepath pose_quali_stripes_14.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/quali/pose_quali_30_14.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
43.4317544987	21.8455030941\\
40.8666034238	28.89319775\\
51.2032222524	32.6554193266\\
57.5271438105	26.975805244\\
43.4317544987	21.8455030941\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
42.6527186693	56.1477348463\\
40.9426179526	60.8461979502\\
42.1362373608	69.2619731794\\
46.4114891524	57.5158154196\\
42.6527186693	56.1477348463\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
46.4149402459	45.8111160176\\
37.9559811121	48.5852844287\\
41.7147515952	49.953365002\\
50.173710729	47.1791965909\\
46.4149402459	45.8111160176\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
51.2032222524	32.6554193266\\
46.4149402459	45.8111160176\\
50.173710729	47.1791965909\\
57.5271438105	26.975805244\\
51.2032222524	32.6554193266\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
37.9559811121	48.5852844287\\
42.6527186693	56.1477348463\\
46.4114891524	57.5158154196\\
41.7147515952	49.953365002\\
37.9559811121	48.5852844287\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
40.9426179526	60.8461979502\\
30.605999124	57.0839763736\\
28.0408480491	64.1316710295\\
42.1362373608	69.2619731794\\
40.9426179526	60.8461979502\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
66.5682455013	78.1544969059\\
81.9591519509	35.8683289705\\
75.6352303929	41.5479430531\\
65.3746260931	69.7387216767\\
66.5682455013	78.1544969059\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
67.8637626392	30.7380268206\\
69.0573820474	39.1538020498\\
75.6352303929	41.5479430531\\
81.9591519509	35.8683289705\\
67.8637626392	30.7380268206\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
67.8637626392	30.7380268206\\
52.4728561895	73.024194756\\
58.7967777476	67.3445806734\\
69.0573820474	39.1538020498\\
67.8637626392	30.7380268206\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
52.4728561895	73.024194756\\
66.5682455013	78.1544969059\\
65.3746260931	69.7387216767\\
58.7967777476	67.3445806734\\
52.4728561895	73.024194756\\
}--cycle;
\addplot [plotstyle6]
  table[row sep=crcr]{%
41.012545965	20.7769339904\\
38.7755120877	28.4807969289\\
50.0663378801	32.4168958896\\
56.1017147769	26.448349469\\
41.012545965	20.7769339904\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
42.8780572488	57.1717864208\\
41.4404011226	62.122764527\\
43.3300367067	70.4312584212\\
46.8777250595	58.2137837122\\
42.8780572488	57.1717864208\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
46.0409007266	46.279634587\\
37.2392054432	49.707299575\\
41.4059947004	50.8721159664\\
49.99969081	47.4624059684\\
46.0409007266	46.279634587\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
50.0663378801	32.4168958896\\
46.0409007266	46.279634587\\
49.99969081	47.4624059684\\
56.1017147769	26.448349469\\
50.0663378801	32.4168958896\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
37.2392054432	49.707299575\\
42.8780572488	57.1717864208\\
46.8777250595	58.2137837122\\
41.4059947004	50.8721159664\\
37.2392054432	49.707299575\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
41.4404011226	62.122764527\\
29.8273765785	59.2962486831\\
27.5903427012	67.0001116217\\
43.3300367067	70.4312584212\\
41.4404011226	62.122764527\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
67.2780727056	75.6517682382\\
79.0599729092	35.0774411145\\
73.7749972823	40.6819804235\\
65.8256186972	68.0579284086\\
67.2780727056	75.6517682382\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
66.2694254899	30.269985547\\
67.7656455063	38.5870580755\\
73.7749972823	40.6819804235\\
79.0599729092	35.0774411145\\
66.2694254899	30.269985547\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
66.2694254899	30.269985547\\
53.9360984026	72.743308111\\
59.6447820647	66.5535629779\\
67.7656455063	38.5870580755\\
66.2694254899	30.269985547\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
53.9360984026	72.743308111\\
67.2780727056	75.6517682382\\
65.8256186972	68.0579284086\\
59.6447820647	66.5535629779\\
53.9360984026	72.743308111\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
46.6065978341	25.3767809586\\
43.9174321481	31.1437153825\\
52.5509036982	33.7511583808\\
59.1066529172	28.3312263324\\
46.6065978341	25.3767809586\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
42.7933524498	54.6762945602\\
40.8418422002	58.861321796\\
40.9587622295	67.2495035047\\
45.9998429761	56.4388709568\\
42.7933524498	54.6762945602\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
47.0866749991	45.4692346412\\
39.6844868645	47.4923381286\\
42.6168365378	48.9321010532\\
50.4359940331	46.9255143147\\
47.0866749991	45.4692346412\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
52.5509036982	33.7511583808\\
47.0866749991	45.4692346412\\
50.4359940331	46.9255143147\\
59.1066529172	28.3312263324\\
52.5509036982	33.7511583808\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
39.6844868645	47.4923381286\\
42.7933524498	54.6762945602\\
45.9998429761	56.4388709568\\
42.6168365378	48.9321010532\\
39.6844868645	47.4923381286\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
40.8418422002	58.861321796\\
33.1607694043	54.2114530782\\
30.4716037183	59.9783875022\\
40.9587622295	67.2495035047\\
40.8418422002	58.861321796\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
67.0451419826	85.3361084766\\
90.2000309265	35.680288893\\
80.6431457383	42.2354534163\\
65.8350972143	73.9914159553\\
67.0451419826	85.3361084766\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
70.4551673748	31.0134997957\\
71.7143372768	39.5388140667\\
80.6431457383	42.2354534163\\
90.2000309265	35.680288893\\
70.4551673748	31.0134997957\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
70.4551673748	31.0134997957\\
50.4798138723	73.8507836214\\
57.8912675074	69.1824828498\\
71.7143372768	39.5388140667\\
70.4551673748	31.0134997957\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
50.4798138723	73.8507836214\\
67.0451419826	85.3361084766\\
65.8350972143	73.9914159553\\
57.8912675074	69.1824828498\\
50.4798138723	73.8507836214\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
39.1606389242	17.1034694291\\
36.7972269957	25.9238428253\\
49.7175201466	31.5326273827\\
55.8095364418	25.6829260741\\
39.1606389242	17.1034694291\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
42.6629391335	57.8606821499\\
41.2520229309	63.1262931033\\
43.576269716	71.3380990375\\
46.9743993621	58.6561065477\\
42.6629391335	57.8606821499\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
45.7669547793	46.2763380523\\
35.9356319864	50.1079225916\\
40.8054945177	51.2611329341\\
49.9647534506	47.4959531566\\
45.7669547793	46.2763380523\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
49.7175201466	31.5326273827\\
45.7669547793	46.2763380523\\
49.9647534506	47.4959531566\\
55.8095364418	25.6829260741\\
49.7175201466	31.5326273827\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
35.9356319864	50.1079225916\\
42.6629391335	57.8606821499\\
46.9743993621	58.6561065477\\
40.8054945177	51.2611329341\\
35.9356319864	50.1079225916\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
41.2520229309	63.1262931033\\
27.3435792819	61.2053364102\\
24.9801673534	70.0257098064\\
43.576269716	71.3380990375\\
41.2520229309	63.1262931033\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
66.0373234083	72.9232508296\\
75.9186847876	36.0455081139\\
71.6464965593	41.05214082\\
64.8581384541	66.3866381684\\
66.0373234083	72.9232508296\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
65.3786202539	30.6140357533\\
66.6454529755	38.8811547831\\
71.6464965593	41.05214082\\
75.9186847876	36.0455081139\\
65.3786202539	30.6140357533\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
65.3786202539	30.6140357533\\
54.2645247128	72.0924049928\\
59.4746125497	65.6430955852\\
66.6454529755	38.8811547831\\
65.3786202539	30.6140357533\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
54.2645247128	72.0924049928\\
66.0373234083	72.9232508296\\
64.8581384541	66.3866381684\\
59.4746125497	65.6430955852\\
54.2645247128	72.0924049928\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
46.6065978341	25.3767809586\\
43.9174321481	31.1437153825\\
52.5509036982	33.7511583808\\
59.1066529172	28.3312263324\\
46.6065978341	25.3767809586\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
42.7933524498	54.6762945602\\
40.8418422002	58.861321796\\
40.9587622295	67.2495035047\\
45.9998429761	56.4388709568\\
42.7933524498	54.6762945602\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
47.0866749991	45.4692346412\\
39.6844868645	47.4923381286\\
42.6168365378	48.9321010532\\
50.4359940331	46.9255143147\\
47.0866749991	45.4692346412\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
52.5509036982	33.7511583808\\
47.0866749991	45.4692346412\\
50.4359940331	46.9255143147\\
59.1066529172	28.3312263324\\
52.5509036982	33.7511583808\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
39.6844868645	47.4923381286\\
42.7933524498	54.6762945602\\
45.9998429761	56.4388709568\\
42.6168365378	48.9321010532\\
39.6844868645	47.4923381286\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
40.8418422002	58.861321796\\
33.1607694043	54.2114530782\\
30.4716037183	59.9783875022\\
40.9587622295	67.2495035047\\
40.8418422002	58.861321796\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
67.0451419826	85.3361084766\\
90.2000309265	35.680288893\\
80.6431457383	42.2354534163\\
65.8350972143	73.9914159553\\
67.0451419826	85.3361084766\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
70.4551673748	31.0134997957\\
71.7143372768	39.5388140667\\
80.6431457383	42.2354534163\\
90.2000309265	35.680288893\\
70.4551673748	31.0134997957\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
70.4551673748	31.0134997957\\
50.4798138723	73.8507836214\\
57.8912675074	69.1824828498\\
71.7143372768	39.5388140667\\
70.4551673748	31.0134997957\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
50.4798138723	73.8507836214\\
67.0451419826	85.3361084766\\
65.8350972143	73.9914159553\\
57.8912675074	69.1824828498\\
50.4798138723	73.8507836214\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
42.4468207297	27.0767491704\\
40.7999271664	33.223039623\\
49.760720735	34.3569044148\\
55.2780458819	27.9075950072\\
42.4468207297	27.0767491704\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
43.7850203801	56.6585217499\\
42.5898803092	61.1188452169\\
44.1639503408	69.3859642467\\
47.2511991022	57.8641950135\\
43.7850203801	56.6585217499\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
46.4143285363	46.8458101225\\
39.47216266	50.0807851081\\
42.6120633441	51.0133410926\\
49.9679780122	47.7250380883\\
46.4143285363	46.8458101225\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
49.760720735	34.3569044148\\
46.4143285363	46.8458101225\\
49.9679780122	47.7250380883\\
55.2780458819	27.9075950072\\
49.760720735	34.3569044148\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
39.47216266	50.0807851081\\
43.7850203801	56.6585217499\\
47.2511991022	57.8641950135\\
42.6120633441	51.0133410926\\
39.47216266	50.0807851081\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
42.5898803092	61.1188452169\\
34.2123529135	57.8082014335\\
32.5654593503	63.9544918861\\
44.1639503408	69.3859642467\\
42.5898803092	61.1188452169\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
73.0147243818	82.8965305709\\
87.1951959525	29.9742901936\\
78.9180278896	38.0463593446\\
69.8493119211	71.8912680983\\
73.0147243818	82.8965305709\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
66.9272220799	28.6619009625\\
69.6507002599	36.8737068967\\
78.9180278896	38.0463593446\\
87.1951959525	29.9742901936\\
66.9272220799	28.6619009625\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
66.9272220799	28.6619009625\\
54.6939553541	74.3170739259\\
61.1852030441	68.4673726173\\
69.6507002599	36.8737068967\\
66.9272220799	28.6619009625\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
54.6939553541	74.3170739259\\
73.0147243818	82.8965305709\\
69.8493119211	71.8912680983\\
61.1852030441	68.4673726173\\
54.6939553541	74.3170739259\\
};

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
46.880791647	25.5474064985\\
46.9192685051	25.5124165062\\
47.1821134099	25.23123481\\
47.416506852	24.8785376311\\
47.5932457653	24.4808815832\\
47.7190736987	24.032134234\\
47.7936839201	23.532574519\\
47.8167820286	22.9824701596\\
47.7886070956	22.3816037498\\
47.7084589875	21.7235843035\\
47.6456580963	21.3795148353\\
47.5739881068	21.0216964197\\
47.489550817	20.6511704586\\
47.3923496984	20.2679274143\\
47.2823872829	19.8719603306\\
47.1596654606	19.4632640143\\
47.0241856709	19.0418345104\\
46.8759490297	18.6076687534\\
46.714956415	18.160764331\\
46.5412085272	17.7011193186\\
46.354705932	17.2287321621\\
46.1554490912	16.7436015927\\
45.9434383855	16.2457265645\\
45.7186741315	15.7351062075\\
45.4811565948	15.2117397922\\
45.2291862309	14.6720460681\\
45.1390952293	14.572977207\\
45.0803714092	14.5142533869\\
44.8903604655	14.4185146293\\
44.8011846789	14.3860587097\\
38.824386788	16.835141455\\
38.7859099299	16.8701314474\\
39.0858781639	17.3925274954\\
39.3794313756	17.8928804599\\
39.6602332325	18.3804820694\\
39.9282837344	18.8553323241\\
40.1835828814	19.3174312237\\
40.4261306734	19.7667787685\\
40.6559271105	20.2033749583\\
40.8729721927	20.6272197932\\
41.0772659199	21.0383132731\\
41.2688082922	21.4366553981\\
41.4475993096	21.8222461682\\
41.613638972	22.1950855834\\
41.7669272795	22.5551736436\\
41.9074642321	22.9025103489\\
42.0352498298	23.2370956992\\
42.1502840725	23.5589296946\\
42.3420984931	24.1643436207\\
42.482907494	24.718752127\\
42.5727110751	25.2221552135\\
42.6115092366	25.6745528804\\
42.5993019783	26.0758783735\\
42.5360893002	26.4262652009\\
42.4247066778	26.717856204\\
42.2594831603	26.9662321919\\
42.3467386866	27.0731582115\\
42.4102442648	27.1366637897\\
42.6002552085	27.2324025473\\
42.6894309951	27.2648584669\\
43.692659299	26.8538292032\\
45.8810580292	25.9840389984\\
45.9195348874	25.949049006\\
46.880791647	25.5474064985\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
44.1795509112	31.337415547\\
44.3817065153	31.2003593367\\
44.5354807993	31.0105440229\\
44.5663802375	30.972046663\\
44.6621936268	30.7388878967\\
44.7172333762	30.4425926463\\
44.7192876152	30.0976593504\\
44.6695538535	29.7024111622\\
44.5685451366	29.2568980968\\
44.4154994034	28.757691175\\
44.3164733721	28.4886010856\\
44.208503787	28.2086945997\\
44.0877770926	27.9160525686\\
43.9542945065	27.6106716473\\
43.8080569252	27.2925493724\\
43.6490650238	26.9616838894\\
43.4773193201	26.6180737758\\
43.2928202179	26.2617179218\\
43.0955680368	25.8926154493\\
42.8855630332	25.5107656541\\
42.6628054149	25.1161679651\\
42.4272953523	24.7088219141\\
42.1790329865	24.2887271137\\
41.918018435	23.8558832407\\
41.6442517968	23.4102900232\\
41.3564566601	22.9499316491\\
41.29773284	22.891207829\\
41.2076418384	22.8251619216\\
41.0288163144	22.6986901387\\
40.9396405277	22.6662342191\\
36.4596338233	25.6601044032\\
36.4311471092	25.7028848001\\
36.7570350784	26.1349675691\\
37.0727957925	26.5524785455\\
37.3758051516	26.9572381668\\
37.6660631557	27.3492464333\\
37.9435698049	27.7285033448\\
38.2083250992	28.0950089014\\
38.4603290386	28.4487631031\\
38.699581623	28.7897659498\\
38.9260828525	29.1180174416\\
39.1398327271	29.4335175784\\
39.3408312467	29.7362663603\\
39.5290784114	30.0262637873\\
39.7045742211	30.3035098594\\
39.867318676	30.5680045765\\
40.1545535208	31.0587399459\\
40.3907829459	31.4984698956\\
40.5760069513	31.8871944256\\
40.710225537	32.2249135359\\
40.7934387029	32.5116272264\\
40.7989764764	32.9372993997\\
40.7545513936	33.0304427957\\
40.6447238834	33.1055806403\\
40.6162371693	33.1483610371\\
40.6797427475	33.2119333694\\
40.7698337492	33.2779792768\\
40.9486592732	33.4044510596\\
41.0378350598	33.4369069792\\
41.2190529571	33.3159140618\\
41.7822033103	32.9714707256\\
41.8971665639	33.0221644608\\
43.5114897311	31.9434283894\\
43.6235804356	31.7408798034\\
44.0057857833	31.4854522623\\
44.128689622	31.3714061076\\
44.1795509112	31.337415547\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
52.6103881974	33.7669842208\\
52.7162399662	33.6644997088\\
52.8139950755	33.5495554438\\
52.9007433779	33.4239910125\\
52.9766256895	33.2877174009\\
53.0416896765	33.1407044778\\
53.0960633129	32.9828713475\\
53.1398645813	32.8141434295\\
53.1728130204	32.6346980116\\
53.1949333887	32.4445194431\\
53.2062467597	32.2434932371\\
53.2067466491	32.0315014573\\
53.1964288987	31.8088708909\\
53.1753122206	31.5755501272\\
53.143407127	31.3315102839\\
53.1007195992	31.0767349277\\
53.046923191	30.8096072818\\
53.0095436064	30.7504743758\\
52.9714372134	30.7221607303\\
52.9344373599	30.708694471\\
49.6374610602	31.4274238913\\
49.6144947274	31.4419415607\\
49.6972882518	31.7039797799\\
49.7714711331	31.9517738256\\
49.834884101	32.1887979578\\
49.8875271554	32.4150521765\\
49.9294002963	32.6305364818\\
49.9605035238	32.8352508736\\
49.9808368378	33.0291953519\\
49.9904002384	33.2123699168\\
49.9891937255	33.3847468714\\
49.9772172992	33.5463816094\\
49.9544709594	33.6972464339\\
49.9209547061	33.837341345\\
49.8766685394	33.9666663426\\
49.822788924	34.0819891163\\
49.7569629304	34.189774287\\
49.6803670233	34.2867895442\\
49.7165701431	34.3491824575\\
49.7546765361	34.377496103\\
49.7916763896	34.3909623623\\
49.9608630574	34.3540950029\\
50.4694332202	34.2481452329\\
50.5032177635	34.260441266\\
51.9162676661	33.952410162\\
51.939233999	33.9378924926\\
52.4178865314	33.8233799684\\
52.5874218646	33.7815018902\\
52.6103881974	33.7669842208\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
47.1599922237	45.7488242023\\
47.1745985675	45.7503646431\\
47.2628759773	45.5696784646\\
47.265583531	45.5519284848\\
47.2497675793	45.5360848363\\
47.2455089997	45.4972277481\\
47.1981155571	45.4122619758\\
47.1544877839	45.350662524\\
47.1039662033	45.2820836381\\
47.0426742346	45.20273934\\
46.9706120851	45.1126276631\\
46.8877798568	45.0117476407\\
46.7941776056	44.9000987423\\
46.6898053648	44.7776806525\\
46.5744947862	44.6442995284\\
46.5634575442	44.6332622863\\
46.5389136455	44.6090475076\\
46.501913792	44.5955812482\\
46.4645342074	44.5916390545\\
45.6691200782	46.2208626441\\
45.6664125246	46.2386126239\\
45.6774497666	46.2496775628\\
45.7019936653	46.2738923416\\
45.8244859478	46.3920217149\\
45.9364454081	46.4988955042\\
46.037634955	46.59499938\\
46.1280545884	46.6803333424\\
46.2077043083	46.7548973913\\
46.2765841148	46.8186915267\\
46.3346940078	46.8717157487\\
46.3820339874	46.9139700572\\
46.4482058325	46.9706933221\\
46.4674963974	46.979812545\\
46.4841254501	46.9949960739\\
46.5211253036	47.0084623332\\
46.5585048882	47.012404527\\
46.6467822981	46.8317183485\\
46.6494898518	46.8139683687\\
47.1599922237	45.7488242023\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
39.6192038645	47.4225475927\\
39.5495157889	47.4415534026\\
39.5122312172	47.872882116\\
39.4685595376	47.9518195684\\
38.949302158	47.9953921244\\
37.8048824041	47.5282373473\\
37.6246920621	47.4298720961\\
37.435611488	47.3226166128\\
37.2383330284	47.2071632439\\
37.0328566832	47.0835119896\\
36.8191824526	46.9516628497\\
36.5973103364	46.8116158243\\
36.3672403348	46.6633709134\\
36.1237526349	46.5035385193\\
36.0549038552	46.4784807032\\
35.9852157796	46.4974865131\\
35.6970083837	49.9696963267\\
35.7043899549	49.9967621289\\
35.7928877652	50.1098900218\\
35.8246178022	50.1416200588\\
36.0651577074	50.27288165\\
36.2976392379	50.3942546518\\
36.521922883	50.5074297681\\
36.7380086425	50.6124069989\\
36.9458965166	50.7091863442\\
36.9657308556	50.7164051391\\
37.1455865051	50.797767804\\
37.5234470328	50.9534112741\\
37.5922958125	50.9784690901\\
37.934290591	51.0982468111\\
38.2433543166	51.1869236941\\
38.5197660111	51.241118331\\
38.7633861636	51.262521426\\
38.9744869829	51.249442275\\
39.0124173764	51.2390779024\\
39.1523845404	51.2069529898\\
39.2219399182	51.1879471799\\
39.3673249555	51.1092849448\\
39.4797789399	50.9995218717\\
39.5594413823	50.8569672565\\
39.6028604273	50.6965686278\\
39.844734135	47.9740713614\\
39.8373525639	47.9470055592\\
39.8419128038	47.8094300635\\
39.8187362698	47.62255181\\
39.8113546986	47.5955375457\\
39.7228568883	47.4824096528\\
39.6880526442	47.4476054087\\
39.6192038645	47.4225475927\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
42.742855046	54.6357376433\\
42.7054041485	54.6751595806\\
42.7025734124	54.8096364215\\
42.6899915257	54.9305443211\\
42.6670002525	55.0396917676\\
42.6334618854	55.1387710358\\
42.5890488284	55.2272246524\\
42.5510372844	55.2808396536\\
42.4258530063	55.3925533074\\
42.3378597749	55.4387258253\\
42.2390588596	55.474114683\\
42.1295202538	55.4987453549\\
42.0092553317	55.5126219807\\
41.8782815344	55.5157509083\\
41.7366157487	55.5081382835\\
41.5843067819	55.4898018701\\
41.4184184579	55.4602450041\\
41.3809675604	55.4996669415\\
42.5499614133	57.8475388142\\
42.5725211852	57.8772051736\\
42.5835584273	57.8882424156\\
42.5988693158	57.902760085\\
42.6358691693	57.9162263444\\
42.788628968	57.9238459161\\
42.930341339	57.9199966468\\
43.0612124836	57.905377464\\
43.1813137148	57.8799883678\\
43.2906450325	57.8438293581\\
43.3892064368	57.796900435\\
43.4769979276	57.7392015984\\
43.554019505	57.6707328484\\
43.5913990896	57.631310911\\
43.6576507535	57.5520722475\\
43.7131325039	57.4620636705\\
43.7578443409	57.3612851801\\
43.7929627292	57.2465044658\\
43.8161347393	57.1241861485\\
43.8285368359	56.9910979177\\
43.8301690191	56.8472397735\\
43.8210312888	56.6925840189\\
43.5944508803	56.2385961625\\
43.5958448423	56.2211495752\\
43.094336424	55.2162744895\\
43.071776652	55.1866081301\\
42.8944081484	54.8319020187\\
42.828762802	54.7044251734\\
42.8062030301	54.674758814\\
42.795165788	54.663721572\\
42.7798548995	54.6492039026\\
42.742855046	54.6357376433\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
40.784134372	58.8184963102\\
40.7466834746	58.8776292162\\
40.7225856391	59.057280478\\
40.6882048838	59.22525386\\
40.6433074937	59.3821254341\\
40.6129560964	59.4615830587\\
40.2911261893	59.9531647089\\
40.1811008755	60.0465574215\\
40.0602098149	60.1291453417\\
39.9285576074	60.2009665391\\
39.7861458407	60.2620215915\\
39.6329765109	60.3123112254\\
39.4690521621	60.3518363668\\
39.294376089	60.3805982147\\
39.1076674477	60.3987285296\\
39.0702878631	60.4578614356\\
39.0907692944	60.4932657935\\
41.154354673	63.1630541479\\
41.1883582479	63.1886090594\\
41.2253581014	63.2020753187\\
41.3919471748	63.1594631623\\
41.5470798683	63.10528523\\
41.6914426483	63.0403373843\\
41.8250355148	62.9646196251\\
41.9478584679	62.8781319524\\
42.0599115075	62.7808743663\\
42.1611946337	62.6728468667\\
42.2517078464	62.5540494537\\
42.289087431	62.4949165477\\
42.3688307303	62.3653492212\\
42.4378041161	62.2250119812\\
42.4960075885	62.0739048278\\
42.5446176121	61.9087954505\\
42.5812812576	61.7361484702\\
42.6071749895	61.5527315764\\
42.622298808	61.3585447692\\
42.6266527131	61.1535880485\\
42.604994817	61.1214160011\\
42.1800777365	60.5716744277\\
41.7770019403	60.0490038561\\
41.7554311325	60.0163506776\\
41.3080569864	59.4375550059\\
41.2919021162	59.4214001357\\
40.9678192827	59.0021140796\\
40.8551378004	58.857517481\\
40.8211342255	58.8319625695\\
40.784134372	58.8184963102\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
33.0650069947	54.109239208\\
32.9747441172	54.1752851154\\
32.937865211	54.4251290845\\
32.8899087784	54.6581666746\\
32.7553547119	55.0890995374\\
32.5700612283	55.4688319733\\
32.3730212219	55.7430362888\\
32.3221099253	55.78035947\\
31.7989066044	56.2271716957\\
30.9603698528	56.5473088636\\
30.468878941	56.6229483065\\
29.9261191382	56.6474864383\\
29.3328028452	56.6211825401\\
29.0177490084	56.5891697338\\
28.6897902112	56.5443496672\\
28.349431815	56.4869062688\\
27.9968140575	56.4168905786\\
27.6321631477	56.3343849266\\
27.2558690704	56.2395312493\\
26.8686665596	56.1325969565\\
26.4721241248	56.014152914\\
26.0702951889	55.8856743829\\
26.0141409644	55.865236806\\
25.5835549249	55.7208903494\\
25.4932920475	55.7869362568\\
26.9977864893	60.9678133546\\
27.1318703346	61.2172172386\\
27.1575215733	61.252207231\\
27.2162453935	61.3109310511\\
27.3054211801	61.3433869707\\
27.7236461888	61.4453114879\\
28.1259275179	61.5309466216\\
28.904828982	61.6732983907\\
29.6247509435	61.7563249535\\
30.2936674853	61.7883460966\\
30.6035059107	61.7774177391\\
30.9051130655	61.7615910736\\
31.4777732547	61.6963419851\\
31.9936735373	61.575346869\\
32.4585684001	61.4033463331\\
32.8724578432	61.1803403776\\
32.9625488449	61.1142944701\\
33.3254328683	60.8402830948\\
33.6373114719	60.5152662998\\
33.8981846559	60.139244085\\
34.10805242	59.7122164505\\
34.2697502399	59.2263929918\\
34.3252726216	58.9634676742\\
34.3728254065	58.6925727597\\
34.4076268365	58.4089264903\\
34.4296769115	58.112528866\\
34.3028438927	57.6771826635\\
33.5081112154	54.9381031947\\
33.3726416855	54.4848128241\\
33.2385578402	54.23540894\\
33.2129066015	54.2004189477\\
33.1541827813	54.1416951276\\
33.0650069947	54.109239208\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
30.3621260592	59.8685152311\\
30.2718631818	59.9675840922\\
30.2011740363	60.2913404764\\
30.1169093135	60.6032518645\\
30.0201367153	60.9021441546\\
29.9108301128	61.1880460794\\
29.6531913599	61.7224442282\\
29.3822632307	62.1479059298\\
28.6550875957	62.9360193213\\
28.1921040765	63.2687662692\\
27.6779641298	63.5504528374\\
27.1128888858	63.7811595073\\
26.4968951278	63.9608923872\\
25.8300054593	64.0896597037\\
25.112251067	64.1674728074\\
24.734514541	64.1873497584\\
24.3438987407	64.1944287976\\
23.9405940372	64.1887792114\\
23.5246018972	64.1704015338\\
23.0959482665	64.1393052077\\
22.6546514405	64.0954968917\\
22.2007350422	64.0389851838\\
21.7220107738	63.9680429051\\
21.6317478964	64.0671117662\\
21.7518108466	64.3551058341\\
24.7559319502	70.0729132121\\
24.8146557704	70.1316370323\\
24.9423084151	70.1990829442\\
25.3836176837	70.2184845869\\
25.8094613297	70.2217708094\\
26.6359909938	70.2049631434\\
27.396808583	70.1156072254\\
28.1101401293	69.9819443922\\
28.7707065675	69.793926887\\
29.3820272743	69.5582532143\\
29.9423425614	69.2715741219\\
30.4516524288	68.9338896098\\
30.9099568764	68.5451996779\\
31.000047878	68.4461308167\\
31.3172559043	68.1055043262\\
31.4073469059	68.0064354651\\
31.7636405141	67.5157346938\\
32.0689287025	66.9740285027\\
32.1976640062	66.6792666166\\
32.3184297131	66.3765351338\\
32.4292795404	66.0532618914\\
32.5245425374	65.7250276987\\
32.6070541795	65.384042151\\
32.6768144667	65.0303052484\\
32.7338233989	64.6638169908\\
32.7780809762	64.2845773784\\
32.6551825506	64.004373715\\
32.4109874602	63.539592023\\
30.8137461022	60.4952092244\\
30.5485025241	59.9946849632\\
30.489778704	59.935961143\\
30.3621260592	59.8685152311\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
40.9055874295	67.2227340812\\
40.8840441917	67.3099839025\\
40.8635526856	67.403740363\\
40.8417916008	67.4901930822\\
40.8043315877	67.6184842479\\
40.7632754278	67.743177163\\
40.7186232927	67.8642718694\\
40.6703087887	67.9817521684\\
40.5628763852	68.2059143659\\
40.4410541839	68.4156822897\\
40.304838352	68.6110550048\\
40.154229202	68.7920325873\\
39.9890076529	68.9588380533\\
39.9675041877	69.0460878746\\
39.9803966601	69.0631901127\\
40.4214932662	69.3574886847\\
41.3090848726	69.9514842229\\
41.3306784497	69.9730778\\
42.2131320564	70.5618486785\\
42.2337676006	70.5693590755\\
43.0737316915	71.1288522453\\
43.5094299034	71.417752423\\
43.5300654476	71.42526282\\
43.5632518175	71.4333596091\\
43.6886126397	71.2402896103\\
43.7989076497	71.0324033444\\
43.8948069416	70.8101213605\\
43.976966653	70.5716409356\\
43.9897036573	70.5194356808\\
44.0109704471	70.4465540918\\
44.027055478	70.3806262552\\
44.0427249103	70.3192179171\\
44.063572238	70.2337708188\\
44.0917277716	70.1028357145\\
44.1162843757	69.9683016807\\
44.1372420504	69.8301687174\\
44.1546007955	69.6884368246\\
44.168360611	69.5431060022\\
44.1785214971	69.3941762504\\
40.9594093437	67.2383412673\\
40.9387737995	67.2308308703\\
40.9055874295	67.2227340812\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
45.9641162921	56.4155624792\\
45.9432291919	56.4535389674\\
45.9442312849	56.5220525844\\
45.9421210527	56.5856303376\\
45.9271519817	56.7018566769\\
45.8982390793	56.8028020176\\
45.8730449792	56.8535778458\\
45.7441589542	56.9860579207\\
45.6571409025	57.0307651323\\
45.5554083822	57.0611662252\\
45.5345610545	57.0991427134\\
45.5411033754	57.1098749089\\
46.9184941108	58.6813033916\\
46.9395990468	58.6957556189\\
46.960234591	58.7032660159\\
47.0462746318	58.6553032316\\
47.1176331658	58.5926640561\\
47.1745959817	58.5156291624\\
47.1954433094	58.4776526743\\
47.2380104073	58.3862220626\\
47.2668379246	58.2785930099\\
47.2806135864	58.1583709621\\
47.2807534244	58.0915119453\\
47.2786439315	58.0223881506\\
47.2729355091	57.9496808734\\
47.2636281572	57.8733746666\\
47.2564296989	57.8644606411\\
47.1817682187	57.7792813427\\
46.8028503527	57.3467938975\\
46.7956514818	57.3378204067\\
46.322365269	56.7978607451\\
46.08381881	56.5264699203\\
46.0045071738	56.436175505\\
45.9847518363	56.4230728762\\
45.9641162921	56.4155624792\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
42.5641071208	48.8811321968\\
42.5133816	48.8993933565\\
42.510789294	49.247856009\\
42.2388677117	49.3263078649\\
42.013398212	49.264187442\\
41.6745486099	49.1196999399\\
41.4747962461	49.0166143617\\
41.2562223324	48.8947072335\\
41.0189398682	48.7540915548\\
40.7603377502	48.593151622\\
40.7102231476	48.5749121921\\
40.6594976268	48.5931733518\\
40.6503681089	51.1936058792\\
40.6574604691	51.2133069098\\
40.7024702877	51.2671535447\\
40.7208439473	51.2855272043\\
40.977114961	51.4142740425\\
41.2146803053	51.5233198115\\
41.233305096	51.530098386\\
41.433537099	51.6136570301\\
41.4836517015	51.63189646\\
41.6837999447	51.7035251279\\
41.8652367561	51.7574377638\\
42.0104772973	51.7877587246\\
42.0349893669	51.7966800001\\
42.304320237	51.8109625191\\
42.3550457578	51.7927013594\\
42.404009492	51.7810402093\\
42.4546384229	51.7627790496\\
42.5425353627	51.7221564141\\
42.6117237519	51.6628252281\\
42.6622035906	51.5847854916\\
42.6955683462	51.4836591884\\
42.7071605806	51.3810907113\\
42.717219469	50.8334541793\\
42.7098681172	50.7681134643\\
42.7152035898	50.601529516\\
42.7176073291	49.7734779741\\
42.7215106165	49.3552192737\\
42.7146208979	49.3048026589\\
42.7148821332	49.2148110943\\
42.7091441227	49.1123687843\\
42.6846975618	48.9912554377\\
42.6776052015	48.9715919212\\
42.6325953829	48.9177452863\\
42.6142217233	48.8993716267\\
42.5641071208	48.8811321968\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
50.5879097031	46.8999717449\\
50.5900407904	46.8900722329\\
50.5846984632	46.8847144587\\
50.5822384468	46.8381862781\\
50.5743258181	46.8083611055\\
50.5641314582	46.776100615\\
50.5503361077	46.7402525089\\
50.5329408342	46.7008109274\\
50.5119460765	46.6577734616\\
50.4873026921	46.6110460308\\
50.4822968524	46.6060401911\\
50.4745163407	46.5987254135\\
50.4538807965	46.5912150165\\
50.4330334689	46.5874173677\\
49.9169390248	47.469688082\\
49.9148079376	47.479587594\\
49.9422603063	47.5213470794\\
49.9662059181	47.5593346056\\
49.9876462697	47.5974306694\\
49.9256879721	47.7033574142\\
49.9235568848	47.7132569262\\
49.9299123231	47.7196278116\\
49.9376928347	47.7269425891\\
49.9865897281	47.7477785786\\
50.0076082521	47.7556490306\\
50.041486346	47.7620831967\\
50.063339735	47.7662470059\\
50.0836351473	47.758616452\\
50.0934649026	47.7422442152\\
50.1429344472	47.6607218333\\
50.178597357	47.6582618344\\
50.4863981815	47.1320314399\\
50.4885292688	47.1221319279\\
50.469250221	47.1028374331\\
50.5879097031	46.8999717449\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
59.1501947427	28.3354396954\\
59.2332201713	28.225825034\\
59.313669701	28.1123618447\\
59.3905183034	27.9953002134\\
59.4637662388	27.8746400764\\
59.5334137244	27.7503813809\\
59.5994609424	27.6225240823\\
59.661908047	27.4910681431\\
59.7207551697	27.3560135311\\
59.7760024233	27.2173602188\\
59.8276626953	27.0751050619\\
59.8757759081	26.9292383203\\
59.9202852884	26.7797738454\\
59.9611912955	26.6267115251\\
59.9984943332	26.4700512609\\
60.0321947578	26.309792966\\
60.0626495962	26.1439401306\\
60.0418022685	26.0584775852\\
60.0072427232	26.0417723739\\
55.7903629383	25.5770529047\\
55.7571367958	25.5851496937\\
55.7497866523	25.7533683664\\
55.7402468948	25.9162683902\\
55.7271082078	26.0755694845\\
55.7103705912	26.2312716493\\
55.6900340451	26.3833748845\\
55.6660985696	26.5318791903\\
55.6385641645	26.6767845665\\
55.6074308298	26.8180910133\\
55.5726985657	26.9557985305\\
55.5343673721	27.0899071182\\
55.4924372489	27.2204167763\\
55.4475643338	27.3455247821\\
55.3984363516	27.4688365812\\
55.3457094399	27.5885494509\\
55.2893835987	27.704663391\\
55.2294588279	27.8171784016\\
55.2496500181	27.9044436699\\
55.2842095634	27.9211488813\\
55.5195073471	27.9470797749\\
56.2244907629	28.0259730434\\
58.1712534554	28.2453186764\\
58.8796375308	28.31858238\\
59.1169686001	28.3435364844\\
59.1501947427	28.3354396954\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
70.3308153498	31.3041419203\\
70.4235567761	31.1716145305\\
70.5136202097	31.0354364336\\
70.5351236749	30.9481866123\\
67.0010845919	28.5886030152\\
66.9699346811	28.5763226977\\
66.9367483112	28.5682259086\\
66.8663502654	28.7172048599\\
66.7930233841	28.8630054306\\
66.7160975733	29.0052070717\\
66.6355728331	29.1438097834\\
66.5514491633	29.2788135655\\
66.463726564	29.4102184182\\
66.3724050352	29.5380243413\\
66.2774845768	29.6622313349\\
66.178965189	29.782839399\\
66.0768468716	29.8998485335\\
65.9711296247	30.0132587386\\
65.8618134483	30.1230700141\\
65.7488983424	30.2292823601\\
65.632384307	30.3318957767\\
65.5122713421	30.4309102637\\
65.3885594476	30.5263258211\\
65.3670559825	30.6135756424\\
65.5718095158	30.7518680997\\
66.1705112308	31.1517695628\\
67.7892792846	32.2336042304\\
68.3812330067	32.6267577008\\
68.5796311018	32.7586792727\\
68.6107810126	32.7709595902\\
68.6439673826	32.7790563793\\
68.7869214658	32.6968719513\\
68.9272206571	32.6113189195\\
69.0639202125	32.5221667859\\
69.1970201778	32.4294155615\\
69.3265205952	32.3330652568\\
69.4524215031	32.2331158811\\
69.5747229371	32.129567443\\
69.6934249296	32.0224199505\\
69.8085275108	31.9116734109\\
69.9200307083	31.797327831\\
70.0279345478	31.679383217\\
70.1322390531	31.5578395748\\
70.2329442462	31.4326969098\\
70.3300501475	31.3039552268\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
50.4836048895	73.6254904639\\
50.4383820613	73.8497534104\\
50.4592293889	73.9352159558\\
50.4737180665	73.9528836927\\
50.4943536107	73.9603940898\\
51.0078931536	74.0169884998\\
51.0268230845	74.0238781314\\
52.0662144967	74.1384238263\\
52.0819232766	74.1541326063\\
52.1025588208	74.1616430033\\
53.1570121282	74.2778485881\\
53.1902382707	74.269751799\\
54.1895607103	74.3724263058\\
54.7112333956	74.4251135589\\
54.7444595381	74.4170167699\\
54.7429853342	74.1875921495\\
54.7257060967	73.9455069774\\
54.7222756993	73.9314467816\\
54.7103184852	73.8177163985\\
54.6926815427	73.6876764887\\
54.6714456707	73.5540376493\\
54.6466108691	73.4167998805\\
54.6428116745	73.4012280928\\
54.6181771381	73.2759631821\\
54.611604663	73.2490245291\\
54.5861444775	73.1315275542\\
54.5652971498	73.0460804559\\
54.5505128874	72.9834929968\\
54.5296655597	72.8980458985\\
54.4904350402	72.7464124116\\
54.447605591	72.5911799951\\
54.4011772124	72.4323486492\\
54.3511499043	72.2699183737\\
54.2975236666	72.1038891687\\
54.2843845877	72.0875710304\\
54.2637490435	72.0800606333\\
50.4309900067	71.6576730302\\
50.3977638642	71.6657698192\\
50.4271193324	71.8296074382\\
50.4530630144	71.9893319555\\
50.4754099855	72.1454514477\\
50.494160681	72.2979647187\\
50.5093156583	72.4468702373\\
50.5208756423	72.5921660117\\
50.5288415941	72.7338494015\\
50.5332170627	72.8719779388\\
50.5339991476	73.0065476412\\
50.5311854121	73.1375176554\\
50.5147478305	73.3886641456\\
50.4839529531	73.6254055436\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
66.8147055997	84.450296463\\
66.7924769533	84.7691713373\\
66.7176574517	85.0454434691\\
67.0082434232	85.386677752\\
67.0983344248	85.4857466131\\
67.1618400031	85.5492521914\\
67.2510157897	85.581708111\\
67.6082525409	85.4353912052\\
68.7214359462	85.0061993068\\
68.8381273416	85.0661708352\\
71.8319724527	83.8394329655\\
71.8545512655	83.7223213047\\
72.8740716155	83.3045455075\\
73.2278136806	83.1326253657\\
73.2349589117	82.8653570136\\
73.1462855322	82.5913649627\\
73.006606733	82.2663674921\\
72.8159225141	81.8903646018\\
72.5742328754	81.4633562917\\
72.281537817	80.9853425619\\
71.9378373388	80.4563234124\\
71.7420783093	80.1679050471\\
71.5383496829	79.871517085\\
71.3218697015	79.562377768\\
71.0926383653	79.2404870961\\
70.8506556741	78.9058450692\\
70.5959216279	78.5584516873\\
70.3284362269	78.1983069506\\
70.0481994709	77.8254108589\\
69.7552113599	77.4397634123\\
69.7144567141	77.3919147094\\
69.4494718941	77.0413646107\\
69.4051304067	76.989304714\\
69.1309810733	76.6302144542\\
69.0826600348	76.5734822961\\
68.7997388975	76.2063129428\\
68.7469773687	76.1443673495\\
68.4557453669	75.7696600764\\
68.3979974017	75.7018600706\\
68.0990004813	75.3202558551\\
68.0356128551	75.2458345069\\
67.7295042407	74.8581002789\\
67.6596863733	74.7761293937\\
67.3472566453	74.3831933478\\
67.270039188	74.2925348451\\
66.9522576949	73.8955350617\\
66.8664342397	73.7947725369\\
66.5445073895	73.3951254207\\
66.253921418	73.0539578917\\
66.1638304164	72.9548890306\\
66.1051065962	72.8961652104\\
66.0159308096	72.8637092908\\
61.8245701577	74.5811612592\\
62.1365386018	75.1430617935\\
62.4755319083	75.6536510207\\
62.80177441	76.1514873813\\
63.1152661652	76.6365707153\\
63.4160072406	77.1089008394\\
63.7039977131	77.5684775423\\
63.9792376718	78.0153005795\\
64.2417272202	78.4493696663\\
64.4914664798	78.8706844691\\
64.7284555936	79.2792445947\\
64.9526947316	79.6750495763\\
65.1641840972	80.0580988551\\
65.3629239357	80.4283917571\\
65.5489145459	80.785927461\\
65.7221562958	81.1307049563\\
65.882649643	81.4627229852\\
66.1653862747	82.0884939829\\
66.3971420647	82.6631920333\\
66.5779231914	83.1868001611\\
66.7077507175	83.6592604975\\
66.786670626	84.0804467049\\
66.8148206334	84.450191854\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
90.4904005657	35.7083997441\\
89.7559397577	34.3104849191\\
88.6299311896	32.1500510885\\
87.8611210271	30.7040362628\\
87.4814977039	29.985810608\\
87.4227738838	29.9270867879\\
87.026598536	29.7353274184\\
86.9374227494	29.7028714988\\
86.847159872	29.8019403599\\
86.6996968677	30.1905253986\\
86.5412421968	30.5697083345\\
86.3700361711	30.9361399155\\
86.1860787904	31.2898201416\\
85.9893700547	31.6307490127\\
85.7799099641	31.9589265289\\
85.5576985186	32.2743526901\\
85.3227357182	32.5770274965\\
85.0750215628	32.8669509479\\
84.9046470542	33.0450541832\\
84.6314301889	33.3094749248\\
84.3454619688	33.5611443114\\
84.0467423936	33.800062343\\
83.7352714636	34.0262290198\\
83.4110491786	34.2396443416\\
83.0740755387	34.4403083084\\
82.7243505439	34.6282209204\\
82.3618741941	34.8033821774\\
81.9866464894	34.9657920794\\
81.5986674298	35.1154506266\\
81.1979370152	35.2523578188\\
80.7844552457	35.376513656\\
80.3582221213	35.4879181384\\
79.9192376419	35.5865712658\\
79.4675018076	35.6724730382\\
79.0030146184	35.7456234558\\
78.5257760742	35.8060225184\\
78.0357861751	35.8536702261\\
77.5330449211	35.8885665788\\
77.0175523121	35.9107115766\\
76.4893083482	35.9201052195\\
75.9484849052	35.9167475074\\
75.8582220277	36.0158163685\\
77.9620665788	40.0333622789\\
78.020790399	40.092086099\\
78.4169657467	40.2838454685\\
78.5061415333	40.3163013881\\
79.0634806903	40.368948406\\
79.6206004746	40.413405139\\
80.1648997725	40.4450853565\\
80.6963880743	40.4639925123\\
81.2150732093	40.470129456\\
81.7209707206	40.4635018446\\
82.2140785319	40.4441089225\\
82.6943989689	40.411951536\\
83.1619360557	40.3670311497\\
83.6166932384	40.3093490179\\
84.0586734853	40.2389062209\\
84.4878793671	40.1557036943\\
84.9043131213	40.0597422525\\
85.3079767041	39.9510226075\\
85.6988718339	39.8295453845\\
86.0770000259	39.6953111352\\
86.4423626213	39.5483203476\\
86.7949608119	39.3885734556\\
87.1347956598	39.2160708456\\
87.4618681153	39.0308128635\\
87.7761790305	38.8327998195\\
88.0749099615	38.6240473448\\
88.6472351555	38.1669796322\\
89.1610293217	37.6561675218\\
89.2549044741	37.558413364\\
89.6741121206	37.0440663712\\
89.7173833287	36.9964830474\\
90.1140342982	36.3998468829\\
90.4875650903	35.7162569026\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
71.8242330228	39.5177714486\\
71.312213674	38.8553402699\\
70.280457703	37.5193071756\\
69.7606476442	36.8479830941\\
69.7266440693	36.8224281827\\
69.690176468	36.8017311719\\
69.6531766145	36.7882649125\\
69.615725717	36.8473978186\\
69.5091783187	37.0539952464\\
69.4002755315	37.2359071812\\
69.3023836737	37.3773391805\\
69.1641416887	37.5524227304\\
69.0151297902	37.7167363668\\
68.8553479783	37.8702800898\\
68.6847962529	38.0130538993\\
68.5034746141	38.1450577953\\
68.3113830618	38.2662917779\\
68.1085215961	38.3767558471\\
67.8948902169	38.4764500028\\
67.6704889242	38.565374245\\
67.4353177181	38.6435285737\\
67.1893765985	38.7109129891\\
66.9326655655	38.7675274909\\
66.665184619	38.8133720793\\
66.6278050343	38.8725049853\\
68.3764855861	41.1396635128\\
68.410489161	41.1652184242\\
68.4469567624	41.185915435\\
68.4839566159	41.1993816943\\
68.769213014	41.1783097452\\
69.045728334	41.147206286\\
69.3114619889	41.1053286364\\
69.5664156327	41.0526773982\\
69.8105906229	40.9892530656\\
70.043988084	40.9150560477\\
70.2666089557	40.8300866867\\
70.4784540291	40.7343452703\\
70.679523975	40.6278320429\\
70.8698193662	40.5105472128\\
71.0493406943	40.3824909589\\
71.218088384	40.2436634359\\
71.3760628039	40.0940647779\\
71.5232642755	39.9336951019\\
71.6596930807	39.7625545104\\
71.7856769734	39.5801643619\\
71.823056558	39.5210314559\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
80.8460960081	42.2573126727\\
80.4240883815	41.2297826473\\
79.5649340252	39.1202167378\\
79.1220568165	38.0595164175\\
79.0626473351	37.9976979091\\
78.8867455697	37.9009711848\\
78.81789679	37.8759133688\\
78.7482087144	37.9392660684\\
78.5470943683	38.3764490396\\
78.3140294138	38.7828880252\\
78.0481729173	39.1565354688\\
77.7495248787	39.4973913704\\
77.4534635229	39.7703586345\\
77.1234095533	40.0173758478\\
76.7263868887	40.2598571234\\
76.2965726821	40.4695468569\\
76.0693687505	40.5620948954\\
75.8339669334	40.6464450484\\
75.5903672308	40.7225973158\\
75.3385696427	40.7905516978\\
75.0785741691	40.8503081943\\
74.81038081	40.9018668053\\
74.5339895654	40.9452275307\\
74.2494004353	40.9803903707\\
73.9566134197	41.0073553251\\
73.6556285185	41.0261223941\\
73.3464457319	41.0366915775\\
73.0290650598	41.0390628755\\
72.7036192	41.0332362879\\
72.3698427569	41.0192118148\\
72.0278684282	40.9969894563\\
71.6776962141	40.9665692122\\
71.6080081384	41.0299219118\\
72.9009820691	44.1895305041\\
72.9573173434	44.2482748055\\
73.1332191087	44.3450015297\\
73.2020678885	44.3700593458\\
73.5559436073	44.4296914179\\
73.9121708147	44.4849650956\\
74.2600978244	44.5320036508\\
74.5997431286	44.5708138139\\
74.9311210163	44.6014007853\\
75.2542427033	44.6237686472\\
75.5691171162	44.6379206484\\
75.8757514481	44.6438594068\\
76.1741568029	44.6415889638\\
76.4643365185	44.6311105342\\
76.7462900809	44.6124239309\\
77.0200209375	44.5855304087\\
77.2855319971	44.5504310263\\
77.5428257313	44.507126683\\
77.7919042531	44.4556181481\\
78.0296247146	44.396716904\\
78.4928320586	44.2549085922\\
78.9171045763	44.0780728629\\
79.3085454733	43.8684310049\\
79.6671614422	43.6259854538\\
79.992957764	43.3507381317\\
80.0648233086	43.2881779314\\
80.3382003695	42.9977125434\\
80.6099059461	42.6461107212\\
80.8439068598	42.263378846\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
65.9969711908	74.1637070803\\
66.9713412761	73.6527587369\\
67.0497702884	73.6865424577\\
69.0613960847	72.6317388653\\
69.0881904702	72.5987099655\\
69.0630483815	72.555891852\\
70.0159532541	72.0561996166\\
70.0427476396	72.0231707169\\
69.8951844676	71.8090289903\\
69.8628594622	71.7745443155\\
69.7589385721	71.6410137434\\
69.6021979629	71.4525037828\\
69.5739127883	71.4223288445\\
69.4126658116	71.2312022802\\
69.3763966029	71.1925098856\\
69.1903421182	70.9771092355\\
69.1441283699	70.9278078957\\
68.9352268829	70.6902246489\\
68.8762849096	70.6273446973\\
68.6473201055	70.3705485202\\
68.5715071936	70.2896704639\\
68.3266217861	70.0180808495\\
68.2456128825	69.9316596515\\
68.1509015911	69.8264759788\\
68.0683254524	69.7383828371\\
67.9700577177	69.6297474297\\
67.8765422941	69.5299841373\\
67.7810159587	69.4248209951\\
67.6745044753	69.3111933618\\
67.5837763142	69.2116966749\\
67.4615717429	69.0813274812\\
67.3783387843	68.9903744693\\
67.2368073381	68.8393871509\\
67.1647033688	68.7608543782\\
67.012639439	68.5986308892\\
66.9428700678	68.5231364015\\
66.790806138	68.3609129126\\
66.7128388813	68.2772205394\\
66.5607749515	68.1149970504\\
66.4746098093	68.0231067917\\
66.3225458795	67.8608833028\\
66.2281828518	67.7607951586\\
66.076118922	67.5985716696\\
65.9735580088	67.4902856399\\
65.821494079	67.3280621509\\
65.7898678195	67.2964358915\\
65.7107352803	67.2115782357\\
65.5586713505	67.0493547468\\
65.5269413134	67.0176247097\\
65.4397146663	66.924672946\\
65.2876507365	66.7624494571\\
65.2559206994	66.7307194201\\
65.1604961668	66.6295697709\\
65.0084322369	66.4673462819\\
64.9767021999	66.4356162449\\
64.9071468222	66.3722635452\\
64.8382980424	66.3472057291\\
61.8189548715	67.9304445956\\
61.7921604859	67.9634734954\\
62.0408689281	68.2726743241\\
62.2805264375	68.5760209958\\
62.511986211	68.8711693708\\
62.7352482639	69.1581194071\\
62.9503126136	69.4368710571\\
63.1571792801	69.707424266\\
63.3558482861	69.9697789707\\
63.5463196584	70.2239350984\\
63.7285934278	70.4698925642\\
63.9026696304	70.7076512687\\
64.0685483088	70.937211095\\
64.2262295136	71.1585719041\\
64.3757133052	71.3717335301\\
64.5169997565	71.5766957727\\
64.7749810157	71.9620210704\\
65.0001738123	72.3145463654\\
65.1925799048	72.6342668261\\
65.3522017372	72.921175738\\
65.4790437324	73.175260949\\
65.573114805	73.3964979668\\
65.6344360018	73.5848289656\\
65.6592693332	73.8659720032\\
65.8113332631	74.0281954922\\
65.8584343354	74.0752965645\\
65.9279897132	74.1386492642\\
65.9968384929	74.1637070803\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
57.8382047501	68.9524120877\\
57.8433851086	69.0622050721\\
57.8370227796	69.1658373054\\
57.8744023642	69.2249979083\\
57.9054587109	69.2605628662\\
57.9534958064	69.2850663676\\
58.155115057	69.2411286645\\
58.7639313847	69.1133251049\\
58.797715928	69.1256211379\\
60.44663916	68.7661693525\\
60.4696054928	68.7516516831\\
61.2545108237	68.5703756648\\
61.2774771565	68.5558579954\\
61.2189016484	68.3524564465\\
61.1683406715	68.2322992144\\
61.1110484986	68.1054107864\\
61.0429864123	67.9677524449\\
60.9641544125	67.8193241899\\
60.8745524993	67.6601260215\\
60.8599961532	67.6370985037\\
60.7741806726	67.4901579396\\
60.7440494709	67.4424916657\\
60.6630389325	67.3094199443\\
60.6256593478	67.2502870383\\
60.5411272788	67.1179120355\\
60.5037476942	67.0587791295\\
60.3710661272	66.8565013072\\
60.2276146466	66.6434535715\\
60.0733932527	66.4196359224\\
59.9084019452	66.1850483598\\
59.7326407243	65.9396908837\\
59.54610959	65.6835634942\\
59.5150532434	65.6479985362\\
59.4670161478	65.6234950348\\
56.6712706728	66.232955507\\
56.64830434	66.2474731764\\
56.8026247698	66.5125472874\\
56.9469426281	66.7647432302\\
57.0804914206	67.0061669306\\
57.2032713273	67.2368178942\\
57.3152825828	67.4566954762\\
57.4165254993	67.6657988192\\
57.5070005008	67.8641267576\\
57.5867081791	68.0516776662\\
57.6556493848	68.2284492076\\
57.7138253868	68.3944378955\\
57.7612381657	68.5496382886\\
57.797890993	68.6940413979\\
57.8237896894	68.8276312318\\
57.8389457063	68.9503763273\\
}--cycle;


==> figures/evaluation/quali/pose_quali_R_14.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
57.8200832067	46.6688892782\\
46.8619415277	45.710176108\\
46.2082734571	53.1816363437\\
53.1816363437	53.7917265429\\
57.8200832067	46.6688892782\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
53.8353044143	46.3202663072\\
59.4324644475	28.2392873635\\
55.4476856551	27.8906643926\\
49.8505256219	45.9716433363\\
53.8353044143	46.3202663072\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
44.4895439761	26.9319512223\\
40.5675355525	71.7607126365\\
45.2059824155	64.6378753718\\
48.4743227685	27.2805741933\\
44.4895439761	26.9319512223\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
55.5104560239	73.0680487777\\
57.8200832067	46.6688892782\\
53.1816363437	53.7917265429\\
52.1793453021	65.247965571\\
55.5104560239	73.0680487777\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
40.5675355525	71.7607126365\\
55.5104560239	73.0680487777\\
52.1793453021	65.247965571\\
45.2059824155	64.6378753718\\
40.5675355525	71.7607126365\\
}--cycle;
\addplot [plotstyle6]
  table[row sep=crcr]{%
56.7065428122	47.1487376828\\
47.248875312	46.3212989931\\
46.6847125691	52.7697086523\\
52.703228251	53.2962605458\\
56.7065428122	47.1487376828\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
53.267390994	46.8478508866\\
58.0981442448	31.2426605234\\
54.6589924266	30.9417737272\\
49.8282391757	46.5469640903\\
53.267390994	46.8478508866\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
45.2013249264	30.1143350375\\
41.8163484687	68.8047929928\\
45.8196630299	62.6572701298\\
48.6404767447	30.4152218338\\
45.2013249264	30.1143350375\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
54.7131677871	69.9331184787\\
56.7065428122	47.1487376828\\
52.703228251	53.2962605458\\
51.8381787118	63.1838220232\\
54.7131677871	69.9331184787\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
41.8163484687	68.8047929928\\
54.7131677871	69.9331184787\\
51.8381787118	63.1838220232\\
45.8196630299	62.6572701298\\
41.8163484687	68.8047929928\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
56.2960665653	47.2951114226\\
47.5295532221	46.5281408864\\
47.0066187656	52.505309075\\
52.585309075	52.9933812344\\
56.2960665653	47.2951114226\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
53.1082435314	47.0162130458\\
57.585971558	32.5514298908\\
54.3981485241	32.272531514\\
49.9204204976	46.737314669\\
53.1082435314	47.0162130458\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
45.6316351809	31.5055609779\\
42.494028442	67.3685701092\\
46.2047859324	61.6703002974\\
48.8194582148	31.7844593547\\
45.6316351809	31.5055609779\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
54.4483648191	68.4144390221\\
56.2960665653	47.2951114226\\
52.585309075	52.9933812344\\
51.7834762417	62.1583724568\\
54.4483648191	68.4144390221\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
42.494028442	67.3685701092\\
54.4483648191	68.4144390221\\
51.7834762417	62.1583724568\\
46.2047859324	61.6703002974\\
42.494028442	67.3685701092\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
60.4934442756	45.491852371\\
45.8825887036	44.213568144\\
45.0110312761	54.1755151249\\
54.3088484583	54.9889687239\\
60.4934442756	45.491852371\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
55.1804058857	45.027021743\\
62.64328593	20.9190498181\\
57.3302475402	20.4542191901\\
49.8673674959	44.562191115\\
55.1804058857	45.027021743\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
42.7193919682	19.1759349631\\
37.4900474033	78.9476168486\\
43.6746432206	69.4505004957\\
48.032430358	19.6407655911\\
42.7193919682	19.1759349631\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
57.4139413652	80.6907317036\\
60.4934442756	45.491852371\\
54.3088484583	54.9889687239\\
52.9724604028	70.2639540947\\
57.4139413652	80.6907317036\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
37.4900474033	78.9476168486\\
57.4139413652	80.6907317036\\
52.9724604028	70.2639540947\\
43.6746432206	69.4505004957\\
37.4900474033	78.9476168486\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
60.3601109422	45.6251857043\\
45.7492553702	44.3469014774\\
44.8776979427	54.3088484583\\
54.1755151249	55.1223020573\\
60.3601109422	45.6251857043\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
55.0470725524	45.1603550763\\
62.5099525967	21.0523831514\\
57.1969142069	20.5875525234\\
49.7340341626	44.6955244483\\
55.0470725524	45.1603550763\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
42.5860586348	19.3092682964\\
37.35671407	79.0809501819\\
43.5413098873	69.583833829\\
47.8990970247	19.7740989244\\
42.5860586348	19.3092682964\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
57.2806080318	80.8240650369\\
60.3601109422	45.6251857043\\
54.1755151249	55.1223020573\\
52.8391270695	70.397287428\\
57.2806080318	80.8240650369\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
37.35671407	79.0809501819\\
57.2806080318	80.8240650369\\
52.8391270695	70.397287428\\
43.5413098873	69.583833829\\
37.35671407	79.0809501819\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
56.2160665653	47.3751114226\\
47.4495532221	46.6081408864\\
46.9266187656	52.585309075\\
52.505309075	53.0733812344\\
56.2160665653	47.3751114226\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
53.0282435314	47.0962130458\\
57.505971558	32.6314298908\\
54.3181485241	32.352531514\\
49.8404204976	46.817314669\\
53.0282435314	47.0962130458\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
45.5516351809	31.5855609779\\
42.414028442	67.4485701092\\
46.1247859324	61.7503002974\\
48.7394582148	31.8644593547\\
45.5516351809	31.5855609779\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
54.3683648191	68.4944390221\\
56.2160665653	47.3751114226\\
52.505309075	53.0733812344\\
51.7034762417	62.2383724568\\
54.3683648191	68.4944390221\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
42.414028442	67.4485701092\\
54.3683648191	68.4944390221\\
51.7034762417	62.2383724568\\
46.1247859324	61.7503002974\\
42.414028442	67.4485701092\\
};

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
42.0956419823	18.8632675784\\
42.202308649	18.8632675784\\
42.7193919682	19.1759349631\\
46.1252848847	22.5818278796\\
49.5806976066	35.1974546124\\
49.5806976066	35.304121279\\
49.4479447499	35.3307879457\\
48.9308614307	35.018120561\\
45.6700876806	31.7573468108\\
45.5249685142	31.6122276445\\
42.0695557923	18.9966009118\\
42.0695557923	18.8899342451\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
42.4134479653	67.3419034425\\
42.520114632	67.3419034425\\
45.7814688588	70.6026771927\\
45.9265880251	70.747796359\\
46.3975581802	71.5809047423\\
46.3975581802	71.687571409\\
40.8959403198	82.4868430984\\
40.7631874631	82.4868430984\\
37.5018332363	79.2260693483\\
37.35671407	79.0809501819\\
36.8857439149	78.2478417986\\
36.8857439149	78.1411751319\\
42.3873617753	67.3419034425\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
54.3677843424	68.3877723555\\
54.4744510091	68.3877723555\\
57.7358052359	71.6485461056\\
57.8809244022	71.793665272\\
58.5253748902	72.6419512178\\
60.8198342816	84.0966246201\\
60.8198342816	84.2032912867\\
60.687081425	84.2299579534\\
57.4257271981	80.9691842032\\
57.2806080318	80.8240650369\\
56.6361575438	79.9757790911\\
54.3416981524	68.5211056888\\
54.3416981524	68.4144390221\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
59.7149329506	44.9500483466\\
59.8215996172	44.9500483466\\
60.4934442756	45.491852371\\
63.7542180257	48.7526261212\\
63.8993371921	48.8977452875\\
63.8993371921	49.0044119541\\
60.3998903302	51.3494750301\\
60.2671374735	51.3494750301\\
59.5952928152	50.8076710057\\
56.334519065	47.5468972556\\
56.1893998987	47.4017780893\\
56.1893998987	47.2951114226\\
59.6888467606	44.9500483466\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
54.4481559828	44.4892650686\\
54.5548226495	44.4892650686\\
55.1804058857	45.027021743\\
58.5862988022	48.4329146595\\
58.5862988022	48.5395813262\\
57.1658058742	51.0665293033\\
57.0330530175	51.0665293033\\
56.4074697813	50.528772629\\
53.0015768648	47.1228797125\\
53.0015768648	47.0162130458\\
54.4220697928	44.4892650686\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
61.8460556113	20.5912048709\\
61.9527222779	20.5912048709\\
62.64328593	20.9190498181\\
65.9040596802	24.1798235682\\
66.0491788465	24.3249427345\\
66.0491788465	24.4316094012\\
61.7085143166	36.3918344211\\
61.5757614599	36.3918344211\\
60.8851978078	36.063989474\\
57.6244240577	32.8032157238\\
57.4793048913	32.6580965575\\
57.4793048913	32.5514298908\\
61.8199694213	20.5912048709\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
56.5792786436	20.1304215929\\
56.6859453102	20.1304215929\\
57.3302475402	20.4542191901\\
60.5910212904	23.7149929402\\
60.7361404567	23.8601121066\\
60.7361404567	23.9667787732\\
58.4744298606	36.1088886944\\
58.3416770039	36.1088886944\\
57.6973747739	35.7850910972\\
54.4366010238	32.524317347\\
54.2914818574	32.3791981807\\
54.2914818574	32.272531514\\
56.5531924536	20.1304215929\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
49.1813790151	44.0284817906\\
49.2880456818	44.0284817906\\
49.8673674959	44.562191115\\
53.2732604124	47.9680840315\\
53.9317214182	50.6502502432\\
53.9317214182	50.7569169099\\
53.9056352282	50.7835835766\\
53.7989685615	50.7835835766\\
53.2196467474	50.2498742522\\
49.8137538309	46.8439813357\\
49.1552928251	44.1618151239\\
49.1552928251	44.0551484573\\
49.1813790151	44.0284817906\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
45.2312962893	43.6828943321\\
45.337962956	43.6828943321\\
45.8825887036	44.213568144\\
49.1433624537	47.4743418942\\
49.28848162	47.6194610605\\
51.5061580762	50.4380409481\\
51.5061580762	50.5447076148\\
51.4800718862	50.5713742815\\
51.3734052195	50.5713742815\\
50.828779472	50.0407004696\\
47.4228865555	46.6348075531\\
45.2052100993	43.8162276655\\
45.2052100993	43.7095609988\\
45.2312962893	43.6828943321\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
47.3624189501	19.3240508564\\
47.4690856167	19.3240508564\\
48.032430358	19.6407655911\\
51.4383232745	23.0466585076\\
52.8147820626	35.4804003392\\
52.8147820626	35.5870670058\\
52.7886958726	35.6137336725\\
52.6820292059	35.6137336725\\
52.1186844646	35.2970189378\\
48.7127915481	31.8911260213\\
47.3363327601	19.4573841897\\
47.3363327601	19.3507175231\\
47.3624189501	19.3240508564\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
46.926038289	52.4786424083\\
47.0327049557	52.4786424083\\
50.2940591825	55.7394161585\\
50.4391783488	55.8845353248\\
50.9756348385	56.5019493031\\
50.9756348385	56.6352826365\\
48.4169241926	57.7147413748\\
48.2841713359	57.7147413748\\
45.0228171091	54.4539676246\\
44.8776979427	54.3088484583\\
44.3412414531	53.6914344799\\
44.3412414531	53.5581011466\\
46.899952099	52.4786424083\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
52.5047285983	52.9667145677\\
52.611395265	52.9667145677\\
55.8727494918	56.2274883179\\
56.0178686581	56.3726074842\\
56.6352826365	56.997104325\\
57.7147413748	58.3948616404\\
57.7147413748	58.5015283071\\
57.6886551848	58.5281949737\\
57.5819885181	58.5281949737\\
54.3206342913	55.2674212236\\
54.1755151249	55.1223020573\\
53.5581011466	54.4978052164\\
52.4786424083	53.100047901\\
52.4786424083	52.9933812344\\
52.5047285983	52.9667145677\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
51.702895765	62.1317057901\\
51.8095624317	62.1317057901\\
55.0709166585	65.3924795403\\
55.2160358248	65.5375987066\\
55.821813672	66.295097136\\
56.3783533193	73.6698470111\\
56.3783533193	73.7765136778\\
56.3522671293	73.8031803445\\
56.2456004626	73.8031803445\\
52.9842462358	70.5424065943\\
52.8391270695	70.397287428\\
52.2333492224	69.6397889986\\
51.676809575	62.2650391235\\
51.676809575	62.1583724568\\
51.702895765	62.1317057901\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
46.1242054557	61.6436336307\\
46.2308721224	61.6436336307\\
49.4922263492	64.9044073809\\
49.6373455155	65.0495265472\\
50.162165874	65.7999421141\\
50.162165874	65.9066087808\\
47.0805361371	72.9897267455\\
46.9477832804	72.9897267455\\
43.6864290536	69.7289529953\\
43.5413098873	69.583833829\\
43.0164895288	68.8334182621\\
43.0164895288	68.7267515955\\
46.0981192657	61.6436336307\\
}--cycle;


==> figures/evaluation/quali/pose_quali_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Target $\target^\text{PCF}$}
\addlegendimage{plotstyle6}
\addlegendentry{Samples}
\addlegendimage{plotstyle7}
\addlegendentry{Vertices $\V_{i(\cdot,k)}^\text{PCF}$}

==> figures/evaluation/quali/pose_quali_stripes_14.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
36.9538798871	31.2263149595\\
68.7736850405	63.0461201129\\
70.6828733497	61.1369318037\\
38.8630681963	29.3171266503\\
36.9538798871	31.2263149595\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
33.1355032687	35.0446915779\\
64.9553084221	66.8644967313\\
66.8644967313	64.9553084221\\
35.0446915779	33.1355032687\\
33.1355032687	35.0446915779\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
29.3171266503	38.8630681963\\
61.1369318037	70.6828733497\\
63.0461201129	68.7736850405\\
31.2263149595	36.9538798871\\
29.3171266503	38.8630681963\\
}--cycle;
\addplot [plotstyle6]
  table[row sep=crcr]{%
36.126550578	26.7228592628\\
67.9463557313	58.5426644161\\
69.8555440406	56.6334761069\\
38.0357388872	24.8136709536\\
36.126550578	26.7228592628\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
32.3081739595	30.5412358812\\
64.1279791129	62.3610410346\\
66.0371674221	60.4518527254\\
34.2173622687	28.632047572\\
32.3081739595	30.5412358812\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
28.4897973411	34.3596124996\\
60.3096024945	66.179417653\\
62.2187908037	64.2702293438\\
30.3989856503	32.4504241904\\
28.4897973411	34.3596124996\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
31.9538798871	36.2263149595\\
63.7736850405	68.0461201129\\
65.6828733497	66.1369318037\\
33.8630681963	34.3171266503\\
31.9538798871	36.2263149595\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
28.1355032687	40.0446915779\\
59.9553084221	71.8644967313\\
61.8644967313	69.9553084221\\
30.0446915779	38.1355032687\\
28.1355032687	40.0446915779\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
24.3171266503	43.8630681963\\
56.1369318037	75.6828733497\\
58.0461201129	73.7736850405\\
26.2263149595	41.9538798871\\
24.3171266503	43.8630681963\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
31.9538798871	26.2263149595\\
63.7736850405	58.0461201129\\
65.6828733497	56.1369318037\\
33.8630681963	24.3171266503\\
31.9538798871	26.2263149595\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
28.1355032687	30.0446915779\\
59.9553084221	61.8644967313\\
61.8644967313	59.9553084221\\
30.0446915779	28.1355032687\\
28.1355032687	30.0446915779\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
24.3171266503	33.8630681963\\
56.1369318037	65.6828733497\\
58.0461201129	63.7736850405\\
26.2263149595	31.9538798871\\
24.3171266503	33.8630681963\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
41.9538798871	26.2263149595\\
73.7736850405	58.0461201129\\
75.6828733497	56.1369318037\\
43.8630681963	24.3171266503\\
41.9538798871	26.2263149595\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
38.1355032687	30.0446915779\\
69.9553084221	61.8644967313\\
71.8644967313	59.9553084221\\
40.0446915779	28.1355032687\\
38.1355032687	30.0446915779\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
34.3171266503	33.8630681963\\
66.1369318037	65.6828733497\\
68.0461201129	63.7736850405\\
36.2263149595	31.9538798871\\
34.3171266503	33.8630681963\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
41.9538798871	36.2263149595\\
73.7736850405	68.0461201129\\
75.6828733497	66.1369318037\\
43.8630681963	34.3171266503\\
41.9538798871	36.2263149595\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
38.1355032687	40.0446915779\\
69.9553084221	71.8644967313\\
71.8644967313	69.9553084221\\
40.0446915779	38.1355032687\\
38.1355032687	40.0446915779\\
};
\addplot [plotstyle6]
  table[row sep=crcr]{%
34.3171266503	43.8630681963\\
66.1369318037	75.6828733497\\
68.0461201129	73.7736850405\\
36.2263149595	41.9538798871\\
34.3171266503	43.8630681963\\
};

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
31.9538798871	26.2263149595\\
41.9538798871	26.2263149595\\
41.9538798871	36.2263149595\\
31.9538798871	36.2263149595\\
31.9538798871	26.2263149595\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
63.7736850405	58.0461201129\\
73.7736850405	58.0461201129\\
73.7736850405	68.0461201129\\
63.7736850405	68.0461201129\\
63.7736850405	58.0461201129\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
65.6828733497	56.1369318037\\
75.6828733497	56.1369318037\\
75.6828733497	66.1369318037\\
65.6828733497	66.1369318037\\
65.6828733497	56.1369318037\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
33.8630681963	24.3171266503\\
43.8630681963	24.3171266503\\
43.8630681963	34.3171266503\\
33.8630681963	34.3171266503\\
33.8630681963	24.3171266503\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
28.1355032687	30.0446915779\\
38.1355032687	30.0446915779\\
38.1355032687	40.0446915779\\
28.1355032687	40.0446915779\\
28.1355032687	30.0446915779\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
59.9553084221	61.8644967313\\
69.9553084221	61.8644967313\\
69.9553084221	71.8644967313\\
59.9553084221	71.8644967313\\
59.9553084221	61.8644967313\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
61.8644967313	59.9553084221\\
71.8644967313	59.9553084221\\
71.8644967313	69.9553084221\\
61.8644967313	69.9553084221\\
61.8644967313	59.9553084221\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
30.0446915779	28.1355032687\\
40.0446915779	28.1355032687\\
40.0446915779	38.1355032687\\
30.0446915779	38.1355032687\\
30.0446915779	28.1355032687\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
24.3171266503	33.8630681963\\
34.3171266503	33.8630681963\\
34.3171266503	43.8630681963\\
24.3171266503	43.8630681963\\
24.3171266503	33.8630681963\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
56.1369318037	65.6828733497\\
66.1369318037	65.6828733497\\
66.1369318037	75.6828733497\\
56.1369318037	75.6828733497\\
56.1369318037	65.6828733497\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
58.0461201129	63.7736850405\\
68.0461201129	63.7736850405\\
68.0461201129	73.7736850405\\
58.0461201129	73.7736850405\\
58.0461201129	63.7736850405\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y\\
26.2263149595	31.9538798871\\
36.2263149595	31.9538798871\\
36.2263149595	41.9538798871\\
26.2263149595	41.9538798871\\
26.2263149595	31.9538798871\\
}--cycle;


==> figures/evaluation/real/pose_real_images.tikz <==
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={forget plot] graphics [xmin=0.5, xmax=640.5, ymin=0.5, ymax=480.5}
}
\def\rows{1}
\def\cols{2}
\def\horzsep{0.2cm}
\def\basepath{./figures/evaluation/real/}
\def\imagewidth{0.5\linewidth}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\linewidth -\horzsep,
legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0,xmax=640,ymin=0,ymax=480,title={(a)},xtick={\empty},ytick={\empty},axis lines=none]
\node[inner sep=0pt] (image) at (320,240)  {\includegraphics[width=\imagewidth]{\basepath pose_real_images-1.png}};
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0,xmax=640,ymin=0,ymax=480,title={(b)},xtick={\empty},ytick={\empty},axis lines=none]
\node[inner sep=0pt] (image) at (320,240)  {\includegraphics[width=\imagewidth]{\basepath pose_real_images-2.png}};
\end{groupplot}
% \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/targets/pose_targets.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=mycolor1, fill=mycolor1, fill opacity=0.2, forget plot}
}
\def\rows{1}
\def\cols{4}
\def\horzsep{1cm}
\def\basepath{./figures/evaluation/targets/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\iftwocol 0.9\linewidth \else \linewidth \fi -\horzsep,
legend style={legend columns=2,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=-5,xmax=5,ymin=-5,ymax=5,title={(a)}]
\input{\basepath pose_targets_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=-3,xmax=3,ymin=-6,ymax=6,title={(b)}]
\input{\basepath pose_targets_12.tikz}
\nextgroupplot[xmin=-1,xmax=1,ymin=-2.5,ymax=2.5,title={(c)}]
\input{\basepath pose_targets_13.tikz}
\nextgroupplot[xmin=-0.3,xmax=0.3,ymin=-0.2,ymax=0.2,title={(d)}]
% \input{\basepath pose_targets_legends.tikz}
\input{\basepath pose_targets_14.tikz}
% \coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
% \path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
% \node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/evaluation/targets/pose_targets_11.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-4.1	-4.5\\
-4.1	-3\\
-1.9	-3\\
-1.1	-4.5\\
-4.1	-4.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.9	2\\
-1.9	3\\
-1.1	4.5\\
-1.1	2\\
-1.9	2\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.9	-0.2\\
-3.3	0.9\\
-2.5	0.9\\
-1.1	-0.2\\
-1.9	-0.2\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.9	-3\\
-1.9	-0.2\\
-1.1	-0.2\\
-1.1	-4.5\\
-1.9	-3\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-3.3	0.9\\
-1.9	2\\
-1.1	2\\
-2.5	0.9\\
-3.3	0.9\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.9	3\\
-4.1	3\\
-4.1	4.5\\
-1.1	4.5\\
-1.9	3\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
4.1	4.5\\
4.1	-4.5\\
3.3	-3\\
3.3	3\\
4.1	4.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.1	-4.5\\
1.9	-3\\
3.3	-3\\
4.1	-4.5\\
1.1	-4.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.1	-4.5\\
1.1	4.5\\
1.9	3\\
1.9	-3\\
1.1	-4.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.1	4.5\\
4.1	4.5\\
3.3	3\\
1.9	3\\
1.1	4.5\\
}--cycle;


==> figures/evaluation/targets/pose_targets_12.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.5	-0.8\\
-0.7	-0.8\\
-0.7	0.7\\
0.7	0.7\\
1.5	-0.8\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0.7	-0.8\\
1.5	-4.5\\
0.7	-4.5\\
-0.1	-0.8\\
0.7	-0.8\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.5	-4.5\\
-1.5	4.5\\
-0.7	3\\
-0.7	-4.5\\
-1.5	-4.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
1.5	4.5\\
1.5	-0.8\\
0.7	0.7\\
0.7	3\\
1.5	4.5\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-1.5	4.5\\
1.5	4.5\\
0.7	3\\
-0.7	3\\
-1.5	4.5\\
}--cycle;


==> figures/evaluation/targets/pose_targets_13.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0.405	-2.25\\
0.405	2.25\\
0.675	2.25\\
0.675	-2.25\\
0.405	-2.25\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-0.135	-2.25\\
-0.135	2.25\\
0.135	2.25\\
0.135	-2.25\\
-0.135	-2.25\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-0.675	-2.25\\
-0.675	2.25\\
-0.405	2.25\\
-0.405	-2.25\\
-0.675	-2.25\\
}--cycle;


==> figures/evaluation/targets/pose_targets_14.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-0.2	-0.0853\\
-0.05	0.1719\\
0	0.1719\\
-0.175	-0.1286\\
-0.2	-0.0853\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
0.05	0.1719\\
0.2	-0.0853\\
0.175	-0.1286\\
0	0.1719\\
0.05	0.1719\\
}--cycle;

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
-0.15	-0.1719\\
-0.175	-0.1286\\
0.175	-0.1286\\
0.15	-0.1719\\
-0.15	-0.1719\\
}--cycle;


==> figures/geom_consideration/geom_consideration.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor2}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor3}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor4}{rgb}{0.63500,0.07800,0.18400}%
%
\begin{tikzpicture}
\footnotesize

\newcommand{\arrowSF}[0]{
    \draw[-{Classical TikZ Rightarrow}, black] (axis cs:9.5, 0.5) -- (axis cs:9.25, 2.25);}

\begin{axis}[%
width=\iftwocol 0.4\linewidth \else \linewidth \fi,
height=\iftwocol 0.4\linewidth \else \linewidth \fi,
at={(0in,0in)},
scale only axis,
unbounded coords=jump,
xmin=0,
xmax=10,
xtick={\empty},
ymin=0,
ymax=10,
ytick={\empty},
axis background/.style={fill=white},
xminorgrids,
yminorgrids
]

\addplot[area legend, draw=black, fill=black, fill opacity=0.05, forget plot]
table[row sep=crcr] {%
x	y\\
0	0\\
0	3\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
10	6\\
10	0\\
0	0\\
}--cycle;

\addplot[area legend, draw=black, fill=black, fill opacity=0.15, forget plot]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
8	6\\
8	4\\
7	4\\
7	2\\
2	2\\
2	3\\
1	3\\
}--cycle;

\addplot[area legend, draw=mycolor1, fill=mycolor1, fill opacity=0.2, forget plot]
table[row sep=crcr] {%
x	y\\
1	3\\
1	4\\
2	4\\
2	5\\
4	5\\
4	6\\
8	6\\
8	5\\
5	5\\
5	4\\
3	4\\
3	3\\
1	3\\
}--cycle;
% \addplot [color=mycolor2, only marks, mark=o, mark options={solid, draw=mycolor1}, forget plot]
%   table[row sep=crcr]{%
% 4.5	5.5\\
% };
\addplot [color=CORAcolorPurple, only marks, mark=o, mark options={solid, draw=CORAcolorPurple}, forget plot]
  table[row sep=crcr]{%
5.5	5.5\\
7.5	5.5\\
1.5	3.5\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
5.5	5.5\\
7.5	5.5\\
1.5	3.5\\
5.5	5.5\\
};

% \arrowSF

\end{axis}

\end{tikzpicture}%



==> figures/hypercube/pose-hypercube.tikz <==
\definecolor{CORAcolorBlue}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{CORAcolorRed}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{CORAcolorLightBlue}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{CORAcolorGreen}{rgb}{0.46600,0.67400,0.18800}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, dashed, draw=CORAcolorBlue, fill=CORAcolorBlue, fill opacity=0.05, mark=o,mark size=0.5pt, mark options={solid, draw=CORAcolorYellow}, forget plot},
plotstyle6/.style={area legend,color=black, ultra thin,rounded corners=0.01mm},
plotstyle7/.style={area legend,rounded corners=0.01mm, draw=CORAcolorLightBlue, fill=CORAcolorLightBlue, fill opacity=0.2, forget plot},
plotstyle8/.style={area legend, ultra thin,rounded corners=0.01mm, draw=CORAcolorGreen, fill=CORAcolorGreen, fill opacity=0.2, forget plot},
plotstyle9/.style={area legend, ultra thin, draw=black, fill=black, fill opacity=0.2, forget plot},
plotstyle10/.style={ultra thin, densely dotted, line cap=round, draw=black, forget plot},
plotstyle11/.style={area legend, ultra thin,rounded corners=0.01mm, draw=CORAcolorRed, fill=CORAcolorRed, fill opacity=0.2, forget plot},
plotstyle12/.style={color=CORAcolorYellow, only marks, mark=*, mark size=0.5pt, mark options={solid, draw=CORAcolorYellow}, legend image code/.code={\draw[draw=CORAcolorYellow, fill=CORAcolorYellow, fill opacity=0.2] (0cm,-0.1cm) rectangle (0.6cm,0.1cm);}}
}
\def\rows{1}
\def\cols{3}
\def\horzsep{1.25cm}
\def\basepath{./figures/hypercube/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\textwidth -\horzsep,
legend style={legend columns=3,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0,xmax=100,ymin=0,ymax=100,xtick=\empty,ytick=\empty,title={(a) Image $\image^*$}]
\coordinate (top) at (rel axis cs:0,1);
\input{\basepath pose-hypercube_15.tikz}
\nextgroupplot[xmin=40,xmax=90,xtick={25,50,75},ymin=20,ymax=70,ytick={25,50,75},zmin=0,zmax=5,ztick=\empty,title={(b) PCF},view={10}{30}]
\input{\basepath pose-hypercube_14.tikz}
\nextgroupplot[xmin=-2,xmax=2,xtick={-1,0,1},xticklabels={17.5,22.5,27.5},ymin=-2,ymax=2,ytick={-1,0,1},yticklabels={-5,0,5},zmin=-1.1,zmax=1.1,ztick={-1,0,1},zticklabels={25,30,35},title={(c) $[\angleX\ \angleY\ \angleZ]^\transpose\in\poseUncertain_{c(4:6)}$},view={10}{30}]
\input{\basepath pose-hypercube_legends.tikz}
\input{\basepath pose-hypercube_13.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/hypercube/pose-hypercube_13.tikz <==
\addplot3 [plotstyle6]
 table[row sep=crcr] {%
-1	-1	-1\\
1	-1	-1\\
1	1	-1\\
-1	1	-1\\
-1	-1	-1\\
nan	nan	nan\\
-1	-1	1\\
1	-1	1\\
1	1	1\\
-1	1	1\\
-1	-1	1\\
nan	nan	nan\\
-1	-1	-1\\
1	-1	-1\\
1	-1	1\\
-1	-1	1\\
-1	-1	-1\\
nan	nan	nan\\
-1	1	-1\\
1	1	-1\\
1	1	1\\
-1	1	1\\
-1	1	-1\\
nan	nan	nan\\
1	-1	-1\\
1	1	-1\\
1	1	1\\
1	-1	1\\
1	-1	-1\\
nan	nan	nan\\
-1	-1	-1\\
-1	1	-1\\
-1	1	1\\
-1	-1	1\\
-1	-1	-1\\
nan	nan	nan\\
};
 
\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.818054930755327	1	1\\
1	1	-0.136636408932115\\
1	1	0.45623591713783\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	0.62292384604888	1\\
-0.473969219251417	1	1\\
-0.818054930755328	1	1\\
-1	0.648697711118211	1\\
-1	0.62292384604888	1\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.428095112073412\\
0.488137890292795	-1	-0.977086179538493\\
0.296294827237193	-1	-0.313440755989024\\
-1	-1	0.164777213996532\\
-1	-1	-0.428095112073412\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.818054930755328	1	1\\
-0.667286497988179	1	0.478444626415055\\
1	1	-0.136636408932115\\
1	1	0.45623591713783\\
-0.473969219251417	1	1\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.428095112073412\\
0.488137890292795	-1	-0.977086179538493\\
1	0.238737943837475	-0.52841290354383\\
1	1	-0.136636408932115\\
-0.667286497988179	1	0.478444626415056\\
-1	0.194812760012958	0.18680425279824\\
-1	-1	-0.428095112073412\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	0.164777213996532\\
0.296294827237194	-1	-0.313440755989024\\
1	0.703010014307615	0.303392760714301\\
1	1	0.45623591713783\\
-0.473969219251417	1	1\\
-1	0.62292384604888	1\\
-1	-1	0.164777213996532\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
0.296294827237193	-1	-0.313440755989024\\
0.488137890292794	-1	-0.977086179538493\\
1	0.238737943837475	-0.52841290354383\\
1	0.703010014307616	0.303392760714301\\
0.296294827237193	-1	-0.313440755989024\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	0.194812760012958	0.18680425279824\\
-0.667286497988179	1	0.478444626415055\\
-0.818054930755328	1	1\\
-1	0.648697711118211	1\\
-1	0.194812760012958	0.18680425279824\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.428095112073412\\
-1	0.194812760012958	0.18680425279824\\
-1	0.648697711118211	1\\
-1	-1	0.164777213996532\\
-1	-1	-0.428095112073412\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
1	0.238737943837475	-0.52841290354383\\
1	0.703010014307616	0.303392760714301\\
1	1	0.45623591713783\\
1	1	-0.136636408932115\\
1	0.238737943837475	-0.52841290354383\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.999999999999999	-1	0.435032178707822\\
0.156662543298526	-1	0.859750249466857\\
0.98435130504683	1	0.135867946880098\\
-0.803483193652584	1	-0.520611873896881\\
-1	0.525143229123181	-0.348741667546268\\
-0.999999999999999	-1	0.435032178707822\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.133048993526573\\
0.552641931881532	-1	0.437069827826242\\
1	0.0809813755922569	0.0458181842176796\\
1	1	-0.426467138417434\\
-0.407503805069576	1	-0.943292295537495\\
-1	-0.431688388951688	-0.425105351746958\\
-1	-1	-0.133048993526573\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.803483193652584	1	-0.520611873896881\\
-0.407503805069576	1	-0.943292295537495\\
1	1	-0.426467138417434\\
1	1	0.119164054779551\\
0.98435130504683	1	0.135867946880098\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.133048993526573\\
0.552641931881533	-1	0.437069827826242\\
0.156662543298525	-1	0.859750249466856\\
-1	-1	0.435032178707822\\
-1	-1	-0.133048993526573\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
0.156662543298525	-1	0.859750249466857\\
0.552641931881532	-1	0.437069827826242\\
1	0.080981375592257	0.0458181842176792\\
1	1	0.119164054779551\\
0.98435130504683	1	0.135867946880098\\
0.156662543298525	-1	0.859750249466857\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-0.431688388951688	-0.425105351746958\\
-0.407503805069576	1	-0.943292295537495\\
-0.803483193652584	1	-0.520611873896881\\
-1	0.525143229123181	-0.348741667546268\\
-1	-0.431688388951688	-0.425105351746958\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.133048993526573\\
-1	-0.431688388951688	-0.425105351746958\\
-1	0.525143229123181	-0.348741667546268\\
-1	-1	0.435032178707822\\
-1	-1	-0.133048993526573\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
1	1	0.119164054779551\\
1	1	-0.426467138417434\\
1	0.0809813755922573	0.0458181842176793\\
1	1	0.119164054779551\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.575159287957493\\
0.0535042921072824	-1	0.308600104229261\\
0.846162550120194	0.915895958010828	1\\
0.844778016147262	1	1\\
-0.185356740207255	1	0.135844748837902\\
-1	-0.969034843048671	-0.574731668195862\\
-1	-1	-0.575159287957493\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.746937616289464	-1	-0.951961190057611\\
0.319377803303895	-1	-0.057454851394089\\
1	0.645099010072103	0.536221062655712\\
1	1	0.541122141534599\\
0.0805167709893586	1	-0.230210206785448\\
-0.746937616289464	-1	-0.951961190057611\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
0.844778016147262	1	1\\
0.846162550120194	0.915895958010828	1\\
0.903003320712973	1	1\\
0.844778016147262	1	1\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.603544609473184\\
-0.746937616289464	-1	-0.951961190057611\\
0.319377803303895	-1	-0.0574548513940889\\
0.0535042921072826	-1	0.308600104229261\\
-1	-1	-0.575159287957493\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.185356740207255	1	0.135844748837902\\
0.0805167709893583	1	-0.230210206785448\\
1	1	0.541122141534599\\
1	1	0.866454860537918\\
0.903003320712973	1	1\\
0.844778016147262	1	1\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.603544609473184\\
-0.746937616289464	-1	-0.951961190057611\\
0.0805167709893585	1	-0.230210206785448\\
-0.185356740207255	1	0.135844748837902\\
-1	-0.969034843048671	-0.574731668195862\\
-1	-1	-0.603544609473184\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
0.0535042921072825	-1	0.308600104229261\\
0.319377803303895	-1	-0.0574548513940892\\
1	0.645099010072103	0.536221062655712\\
1	1	0.866454860537918\\
0.903003320712973	1	1\\
0.846162550120194	0.915895958010828	1\\
0.0535042921072825	-1	0.308600104229261\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.603544609473184\\
-1	-1	-0.575159287957493\\
-1	-0.969034843048671	-0.574731668195862\\
-1	-1	-0.603544609473184\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
1	1	0.866454860537918\\
1	1	0.541122141534599\\
1	0.645099010072103	0.536221062655712\\
1	1	0.866454860537918\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.187049939526441	1	-0.167189507388405\\
-0.0367480131219391	1	-0.587614566198335\\
1	1	-0.621479810125324\\
1	1	-0.205964344906084\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	0.516051086872821\\
-0.863322939053954	-1	0.133737547979357\\
0.372996993738601	-1	0.0933533123059836\\
0.222695067334099	-1	0.513778371115914\\
-1	-1	0.553717552266508\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.863322939053954	-1	0.133737547979357\\
0.372996993738601	-1	0.0933533123059835\\
1	0.517111121062412	-0.453832345004446\\
1	1	-0.621479810125324\\
-0.0367480131219389	1	-0.587614566198335\\
-0.863322939053954	-1	0.133737547979357\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.999999999999999	-1	0.553717552266508\\
0.222695067334099	-1	0.513778371115914\\
1	0.880785173320958	-0.164575809428651\\
0.999999999999999	1	-0.205964344906084\\
-0.187049939526441	1	-0.167189507388405\\
-1	-0.967032957252865	0.542272183797371\\
-0.999999999999999	-1	0.553717552266508\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	0.516051086872821\\
-0.863322939053953	-1	0.133737547979357\\
-0.0367480131219392	1	-0.587614566198335\\
-0.187049939526441	1	-0.167189507388405\\
-1	-0.967032957252865	0.542272183797371\\
-1	-1	0.516051086872821\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
0.222695067334099	-1	0.513778371115914\\
0.372996993738601	-1	0.0933533123059836\\
1	0.517111121062412	-0.453832345004446\\
1	0.880785173320959	-0.164575809428651\\
0.222695067334099	-1	0.513778371115914\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-0.967032957252865	0.542272183797371\\
-1	-1	0.553717552266508\\
-1	-1	0.516051086872821\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
1	0.517111121062412	-0.453832345004446\\
1	1	-0.621479810125324\\
1	1	-0.205964344906084\\
1	0.880785173320959	-0.164575809428651\\
1	0.517111121062412	-0.453832345004446\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
0.0522188910857768	0.0676307511785747	-0.266824363741731\\
0.0877563352544307	-0.0181685635259733	-0.238197720679396\\
0.394006298858606	-0.291903289848504	0.0149278056572623\\
0.536032032458887	0.050601191113925	0.138799661647867\\
0.290735489262383	0.642829354900071	-0.0587952062662659\\
0.0522188910857768	0.0676307511785747	-0.266824363741731\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.522781393423476	-0.176017720967046	-0.16345313153333\\
-0.284368905510723	-0.751625465374381	0.0285963912374063\\
-0.0458523073341171	-0.176426861652885	0.236625548712871\\
-0.20229380442288	0.20127540578842	0.110606500296115\\
-0.332022882983281	0.317230860600175	0.00338120986566887\\
-0.507955203207199	-0.107041603940641	-0.1500632574321\\
-0.522781393423476	-0.176017720967046	-0.16345313153333\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
0.394006298858605	-0.291903289848504	0.0149278056572622\\
0.0877563352544308	-0.0181685635259734	-0.238197720679396\\
-0.205186260567601	-0.720731556628259	0.0152842741172417\\
0.394006298858605	-0.291903289848504	0.0149278056572622\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.0782017961175231	0.498884746384452	0.00323020797066537\\
-0.332022882983281	0.317230860600175	0.00338120986566885\\
-0.20229380442288	0.20127540578842	0.110606500296115\\
-0.0782017961175231	0.498884746384452	0.00323020797066537\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.522781393423476	-0.176017720967046	-0.16345313153333\\
-0.284368905510723	-0.751625465374381	0.0285963912374063\\
-0.205186260567601	-0.720731556628259	0.0152842741172415\\
0.0877563352544307	-0.0181685635259733	-0.238197720679396\\
0.0522188910857769	0.0676307511785747	-0.266824363741731\\
-0.513268384014401	-0.152999821172062	-0.171755136873851\\
-0.522781393423476	-0.176017720967046	-0.16345313153333\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.20229380442288	0.20127540578842	0.110606500296115\\
-0.0458523073341172	-0.176426861652885	0.236625548712872\\
0.536032032458887	0.0506011911139251	0.138799661647866\\
0.290735489262383	0.642829354900071	-0.0587952062662659\\
-0.0782017961175231	0.498884746384452	0.00323020797066538\\
-0.20229380442288	0.20127540578842	0.110606500296115\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.284368905510723	-0.751625465374381	0.0285963912374064\\
-0.205186260567601	-0.720731556628259	0.0152842741172416\\
0.394006298858606	-0.291903289848504	0.0149278056572626\\
0.536032032458887	0.0506011911139249	0.138799661647866\\
-0.0458523073341172	-0.176426861652885	0.236625548712871\\
-0.284368905510723	-0.751625465374381	0.0285963912374064\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.513268384014401	-0.152999821172063	-0.171755136873851\\
0.0522188910857769	0.0676307511785747	-0.266824363741731\\
0.290735489262383	0.642829354900071	-0.0587952062662659\\
-0.0782017961175232	0.498884746384452	0.00323020797066534\\
-0.332022882983281	0.317230860600175	0.00338120986566889\\
-0.507955203207198	-0.107041603940641	-0.1500632574321\\
-0.513268384014401	-0.152999821172063	-0.171755136873851\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.513268384014401	-0.152999821172062	-0.171755136873851\\
-0.507955203207198	-0.107041603940641	-0.1500632574321\\
-0.522781393423476	-0.176017720967046	-0.16345313153333\\
-0.513268384014401	-0.152999821172062	-0.171755136873851\\
}--cycle;


==> figures/hypercube/pose-hypercube_14.tikz <==
\addplot[plotstyle1]
table[row sep=crcr] {%
x	y	\\
67.6706755552	29.660865459\\
49.0215919114	57.3826374099\\
55.7505502845	61.2676033379\\
79.8171086132	36.6736118548\\
67.6706755552	29.660865459\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y	\\
67.4414974588	27.2012071305\\
71.0032360354	27.8392185407\\
71.1394156954	27.8908330381\\
71.2542791686	27.9413951827\\
72.2567096329	28.3826584733\\
72.2916386971	28.4028243496\\
72.381807236	28.4706496051\\
72.7714155588	28.7788252103\\
72.8803458352	28.8761078834\\
72.9749851443	28.969528966\\
73.0022226569	28.9967664786\\
73.0337323071	29.0366293159\\
73.2322359512	29.3330107966\\
73.2796833755	29.4589289403\\
73.3032758541	29.5243182573\\
73.2686245716	29.602282286\\
73.2369780491	29.6495656026\\
70.920693677	31.8606802489\\
70.8768863766	31.8764859317\\
68.566894335	32.4137215825\\
68.3723040899	32.4212934844\\
64.8073789657	31.7832820742\\
64.6711993057	31.7316675768\\
64.5563358326	31.6811054322\\
63.5539053683	31.2398421416\\
63.518976304	31.2196762653\\
63.4288077651	31.1518510098\\
63.0391994424	30.8436754046\\
62.930269166	30.7463927314\\
62.8356298569	30.6529716489\\
62.8083923443	30.6257341363\\
62.776882694	30.585871299\\
62.57837905	30.2894898183\\
62.5309316257	30.1635716746\\
62.5073391471	30.0981823576\\
62.5419904296	30.0202183289\\
62.573636952	29.9729350122\\
64.8899213242	27.7618203659\\
64.9337286246	27.7460146832\\
67.2437206661	27.2087790324\\
67.4383109113	27.2012071305\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y	\\
79.84714883	32.9433723855\\
80.0155588459	33.0158243652\\
81.1708974781	33.5484122225\\
81.3062804006	33.6108210251\\
81.3595206182	33.6385137559\\
82.285493064	34.343238568\\
82.684119352	34.6585472777\\
82.75745041	34.716551283\\
82.827334458	34.7780332411\\
82.8625397898	34.8090163705\\
82.9480300102	34.8941126064\\
83.0303720885	34.9862664824\\
85.3736395288	37.7630096302\\
85.4812200578	37.9552743783\\
85.4576275792	38.0254162937\\
84.8363936366	39.5474460255\\
84.7839190629	39.6458662757\\
80.3983714153	40.6859443033\\
80.2655993919	40.7078127003\\
80.0939665976	40.6353607207\\
78.9386279654	40.1027728633\\
78.803245043	40.0403640607\\
78.7500048254	40.01267133\\
77.8240323796	39.3079465179\\
77.4254060916	38.9926378081\\
77.3520750336	38.9346338029\\
77.2821909856	38.8731518447\\
77.2469856538	38.8421687153\\
77.1614954333	38.7570724794\\
77.0791533551	38.6649186034\\
74.7358859148	35.8881754557\\
74.6283053857	35.6959107075\\
74.6518978643	35.6257687921\\
75.273131807	34.1037390603\\
75.3256063807	34.0053188101\\
79.7111540283	32.9652407826\\
79.8439260517	32.9433723855\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y	\\
53.8393091287	59.3590171368\\
55.8090699751	59.7115897013\\
55.9662994527	59.763221639\\
56.2601131076	59.9849864543\\
56.3927661611	60.0899134609\\
57.2656271613	60.8637214019\\
57.3209637896	60.9136364824\\
57.3700968575	60.9624060373\\
57.4303378882	61.0273107202\\
57.4826030638	61.0847035184\\
57.7363469709	61.3633416877\\
57.7492011718	61.379760331\\
57.7622372893	61.4158914572\\
57.9188048384	63.1521757154\\
57.8934721878	63.2008542158\\
57.8228046579	63.2594819528\\
57.8012722148	63.2672508626\\
55.8299482128	62.915199201\\
55.6727187351	62.8635672633\\
55.3789050802	62.641802448\\
55.2462520268	62.5368754414\\
54.3733910265	61.7630675004\\
54.3180543983	61.7131524199\\
54.2689213303	61.664382865\\
54.2086802996	61.5994781821\\
54.1564151241	61.5420853839\\
53.902671217	61.2634472145\\
53.889817016	61.2470285713\\
53.8767808985	61.2108974451\\
53.7202133495	59.4746131869\\
53.7455460001	59.4259346864\\
53.81621353	59.3673069495\\
53.8377459731	59.3595380397\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
x	y	\\
47.9659007946	55.4201640295\\
48.6724160759	55.5573976958\\
48.693948519	55.5651666056\\
48.7092650077	55.5736968055\\
48.7260617696	55.5862267531\\
48.8454571965	55.6806671328\\
48.8705150369	55.7024668077\\
48.9974047355	55.8147468557\\
49.0428275004	55.8601696206\\
49.0972642591	55.9216729145\\
49.1432412517	55.9754353057\\
49.3665415263	56.2365475712\\
49.3962238595	56.2716514522\\
50.687060029	57.8012804089\\
50.7468052836	57.8903859278\\
50.7347221713	57.977579216\\
50.2594254666	59.3471462787\\
50.246389349	59.3832774049\\
50.2247500222	59.4216672336\\
50.213352664	59.4365451471\\
49.5081433536	59.2993114807\\
49.4866109105	59.2915425709\\
49.4712944218	59.283012371\\
49.4544976599	59.2704824235\\
49.335102233	59.1760420437\\
49.3100443926	59.1542423689\\
49.183154694	59.0419623208\\
49.1377319291	58.9965395559\\
49.0832951704	58.935036262\\
49.0373181778	58.8812738709\\
48.8140179032	58.6201616053\\
48.78433557	58.5850577243\\
47.4934994005	57.0554287677\\
47.4337541459	56.9663232488\\
47.4458372582	56.8791299605\\
47.9211339629	55.5095628978\\
47.9341700805	55.4734317716\\
47.9558094073	55.4350419429\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
70.7787178129849	30.3064924318928	3.3033927607143\\
70.6127096686099	30.2172923651444	3.45623591713783\\
68.6188138514725	29.1459254111461	4\\
70.7787178129849	30.3064924318928	3.3033927607143\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
68.6188138514725	29.1459254111461	4\\
70.7787178129849	30.3064924318928	2.68655924401098\\
70.7787178129849	30.3064924318928	3.3033927607143\\
68.6188138514725	29.1459254111461	4\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
69.4989623803968	31.6676437965074	2.86336359106789\\
65.2304963860513	29.3740969766073	2.57190488792659\\
67.2435587187134	30.4557625486077	2.02291382046151\\
69.4989623803968	31.6676437965074	2.86336359106789\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
65.2304963860513	29.3740969766073	2.57190488792659\\
69.4989623803968	31.6676437965074	2.86336359106789\\
64.5626332973249	29.0152384861552	3.18680425279824\\
65.2304963860513	29.3740969766073	2.57190488792659\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
64.5626332973249	29.0152384861552	3.18680425279824\\
67.2435587187134	30.4557625486077	2.02291382046151\\
69.924484140102	31.8962866110602	2.02291382046151\\
69.9244841401021	31.8962866110602	2.47158709645617\\
69.4989623803968	31.6676437965074	2.86336359106789\\
67.2435587187135	30.4557625486077	3.47844462641506\\
64.5626332973249	29.0152384861552	3.47844462641506\\
64.5626332973249	29.0152384861552	3.18680425279824\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
68.6188138514725	29.1459254111461	4\\
65.4370798333139	27.4363051520687	4\\
66.3442436742644	27.9237455452443	3.16477721399653\\
68.0977923915963	28.8659683694402	2.68655924401098\\
70.7787178129849	30.3064924318928	2.68655924401098\\
68.6188138514725	29.1459254111461	4\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
64.8983021248189	28.3905331332544	4\\
67.5792275462075	29.831057195707	4\\
67.2435587187135	30.4557625486077	3.47844462641506\\
64.5626332973249	29.0152384861552	3.47844462641506\\
64.8983021248189	28.3905331332544	4\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
70.7787178129849	30.3064924318928	2.68655924401098\\
70.3516009765435	31.1013895214765	2.02291382046151\\
67.6706755551549	29.660865459024	2.02291382046151\\
68.0977923915963	28.8659683694402	2.68655924401098\\
70.7787178129849	30.3064924318928	2.68655924401098\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
67.5792275462075	29.831057195707	4\\
68.1916970150311	29.9408225007298	4\\
70.1855928321684	31.0121894547281	3.45623591713783\\
69.4989623803968	31.6676437965074	2.86336359106788\\
67.2435587187135	30.4557625486077	3.47844462641506\\
67.5792275462075	29.831057195707	4\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
65.6576132224928	28.5791998870236	2.57190488792659\\
66.3442436742644	27.9237455452443	3.16477721399653\\
68.0977923915963	28.8659683694402	2.68655924401098\\
67.6706755551549	29.660865459024	2.02291382046151\\
65.6576132224928	28.5791998870236	2.57190488792659\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
70.3516009765435	31.1013895214765	2.02291382046151\\
69.924484140102	31.8962866110602	2.02291382046151\\
67.2435587187134	30.4557625486077	2.02291382046151\\
67.6706755551549	29.660865459024	2.02291382046151\\
70.3516009765435	31.1013895214765	2.02291382046151\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
68.6188138514725	29.1459254111461	4\\
68.1916970150311	29.9408225007298	4\\
67.5792275462075	29.831057195707	4\\
64.8983021248189	28.3905331332544	4\\
65.4073111217192	27.4432284716564	4\\
65.4370798333139	27.4363051520687	4\\
68.6188138514725	29.1459254111461	4\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
65.4370798333139	27.4363051520687	4\\
64.9897501337663	28.2203413965714	3.18680425279824\\
65.4073111217192	27.4432284716564	4\\
65.4370798333139	27.4363051520687	4\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
64.9897501337663	28.2203413965714	3.18680425279824\\
65.4370798333139	27.4363051520687	3.99999999999999\\
66.3442436742644	27.9237455452443	3.16477721399653\\
65.6576132224928	28.5791998870236	2.57190488792659\\
64.9897501337663	28.2203413965714	3.18680425279824\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
69.4989623803968	31.6676437965074	2.86336359106789\\
70.1855928321684	31.0121894547281	3.45623591713783\\
70.3516009765435	31.1013895214765	3.3033927607143\\
69.9244841401021	31.8962866110603	2.47158709645617\\
69.4989623803968	31.6676437965074	2.86336359106789\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
68.6188138514725	29.1459254111461	4\\
70.6127096686099	30.2172923651444	3.45623591713783\\
70.1855928321684	31.0121894547281	3.45623591713783\\
68.1916970150311	29.9408225007298	4\\
68.6188138514725	29.1459254111461	4\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
65.6576132224928	28.5791998870236	2.57190488792659\\
67.6706755551549	29.660865459024	2.02291382046151\\
67.2435587187134	30.4557625486077	2.0229138204615\\
65.2304963860513	29.3740969766073	2.57190488792659\\
65.6576132224928	28.5791998870236	2.57190488792659\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
70.6127096686099	30.2172923651444	3.45623591713783\\
70.7787178129849	30.3064924318928	3.3033927607143\\
70.3516009765435	31.1013895214765	3.30339276071429\\
70.1855928321684	31.0121894547281	3.45623591713781\\
70.6127096686099	30.2172923651444	3.45623591713783\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
64.9897501337663	28.2203413965714	3.18680425279824\\
65.6576132224928	28.5791998870236	2.57190488792659\\
65.2304963860513	29.3740969766073	2.57190488792659\\
64.5626332973249	29.0152384861552	3.18680425279824\\
64.9897501337663	28.2203413965714	3.18680425279824\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
70.7787178129849	30.3064924318928	3.3033927607143\\
69.924484140102	31.8962866110602	2.02291382046151\\
70.3516009765435	31.1013895214765	2.02291382046151\\
70.7787178129849	30.3064924318928	3.3033927607143\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
64.5626332973249	29.0152384861552	3.47844462641506\\
64.5626332973248	29.0152384861552	3.18680425279824\\
64.9897501337663	28.2203413965714	3.18680425279824\\
64.5626332973249	29.0152384861552	3.47844462641506\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
70.7787178129849	30.3064924318928	3.3033927607143\\
69.9244841401021	31.8962866110603	2.47158709645617\\
70.3516009765435	31.1013895214765	3.3033927607143\\
70.7787178129849	30.3064924318928	3.3033927607143\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
64.9897501337663	28.2203413965714	3.18680425279824\\
65.4073111217192	27.4432284716564	4\\
64.8983021248189	28.3905331332544	4\\
64.9897501337663	28.2203413965714	3.18680425279824\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
70.7787178129849	30.3064924318928	3.3033927607143\\
70.3516009765435	31.1013895214765	2.02291382046151\\
70.7787178129849	30.3064924318928	2.68655924401098\\
70.7787178129849	30.3064924318928	3.3033927607143\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
64.8983021248189	28.3905331332544	4\\
64.5626332973249	29.0152384861552	3.47844462641506\\
64.9897501337663	28.2203413965714	3.18680425279824\\
64.8983021248189	28.3905331332544	4\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
69.924484140102	31.8962866110602	2.02291382046151\\
70.7787178129849	30.3064924318928	3.3033927607143\\
69.9244841401021	31.8962866110603	2.47158709645617\\
69.924484140102	31.8962866110602	2.02291382046151\\
}--cycle;
\addplot3 [plotstyle6]
 table[row sep=crcr] {%
64.9390825887955	31.9841303268969	2\\
62.2581571674069	30.5436062644444	2\\
64.5744415395353	28.3324916181455	4\\
67.2553669609239	29.773015680598	4\\
64.9390825887955	31.9841303268969	2\\
nan	nan	nan\\
71.236173461631	31.2900089967246	2\\
68.5552480402424	29.849484934272	2\\
70.8715324123708	27.6383702879731	4\\
73.5524578337594	29.0788943504256	4\\
71.236173461631	31.2900089967246	2\\
nan	nan	nan\\
68.4990645836692	32.6221417371532	2\\
64.9390825887955	31.9841303268969	2\\
67.2553669609239	29.773015680598	4\\
70.8153489557976	30.4110270908542	4\\
68.4990645836692	32.6221417371532	2\\
nan	nan	nan\\
68.5552480402424	29.849484934272	2\\
64.9952660453687	29.2114735240158	2\\
67.3115504174971	27.0003588777169	4\\
70.8715324123708	27.6383702879731	4\\
68.5552480402424	29.849484934272	2\\
nan	nan	nan\\
71.236173461631	31.2900089967246	2\\
70.8090566251895	32.0849060863083	2\\
68.4990645836692	32.6221417371532	2\\
64.9390825887955	31.9841303268969	2\\
62.2581571674069	30.5436062644444	2\\
62.6852740038483	29.7487091748607	2\\
64.9952660453687	29.2114735240158	2\\
68.5552480402424	29.849484934272	2\\
71.236173461631	31.2900089967246	2\\
nan	nan	nan\\
73.5524578337594	29.0788943504256	4\\
73.125340997318	29.8737914400094	4\\
70.8153489557976	30.4110270908542	4\\
67.2553669609239	29.773015680598	4\\
64.5744415395353	28.3324916181455	4\\
65.0015583759768	27.5375945285617	4\\
67.3115504174971	27.0003588777169	4\\
70.8715324123708	27.6383702879731	4\\
73.5524578337594	29.0788943504256	4\\
nan	nan	nan\\
70.8090566251895	32.0849060863083	2\\
73.125340997318	29.8737914400094	4\\
70.8153489557976	30.4110270908542	4\\
68.4990645836692	32.6221417371532	2\\
70.8090566251895	32.0849060863083	2\\
nan	nan	nan\\
64.9952660453687	29.2114735240158	2\\
67.3115504174971	27.0003588777169	4\\
65.0015583759768	27.5375945285617	4\\
62.6852740038483	29.7487091748607	2\\
64.9952660453687	29.2114735240158	2\\
nan	nan	nan\\
65.0015583759768	27.5375945285617	4\\
62.6852740038483	29.7487091748607	2\\
62.2581571674069	30.5436062644444	2\\
65.0015583759768	27.5375945285617	4\\
nan	nan	nan\\
71.236173461631	31.2900089967246	2\\
70.8090566251895	32.0849060863083	2\\
73.125340997318	29.8737914400094	4\\
73.5524578337594	29.0788943504256	4\\
71.236173461631	31.2900089967246	2\\
nan	nan	nan\\
64.5744415395353	28.3324916181455	4\\
65.0015583759768	27.5375945285617	4\\
62.2581571674069	30.5436062644444	2\\
64.5744415395353	28.3324916181455	4\\
nan	nan	nan\\
};
 
\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
83.8012109381277	38.0455323244425	3.85975024946686\\
83.8012109381277	38.0455323244425	3.1358679468801\\
76.758735082599	33.7750624836288	2.65125833245373\\
78.0018628049445	34.5288796859111	3.43503217870782\\
83.8012109381277	38.0455323244425	3.85975024946686\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
82.8754821438946	39.5721612259855	3.43706982782624\\
82.8754821438946	39.5721612259855	3.04581818421768\\
76.2962309253275	35.5825850484583	2.86695100647343\\
82.8754821438946	39.5721612259855	3.43706982782624\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
76.2962309253275	35.5825850484583	2.86695100647343\\
82.8754821438946	39.5721612259855	3.04581818421768\\
82.1264000199751	39.1179271350046	2.57353286158257\\
79.3542442161303	37.4369263055786	2.0567077044625\\
76.2962309253275	35.5825850484583	2.86695100647343\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
80.2799730103633	35.9102974040356	2.47938812610312\\
76.758735082599	33.7750624836288	2.47938812610312\\
83.8012109381277	38.0455323244425	3.1358679468801\\
80.2799730103633	35.9102974040356	2.47938812610312\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
75.833006288366	35.3016913851718	2.57489464825304\\
76.2962309253275	35.5825850484583	2.86695100647343\\
79.3542442161303	37.4369263055786	3.43706982782624\\
82.8754821438946	39.5721612259855	3.43706982782624\\
79.3542442161303	37.4369263055786	2.0567077044625\\
75.833006288366	35.3016913851718	2.0567077044625\\
75.833006288366	35.3016913851718	2.57489464825304\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
76.758735082599	33.7750624836288	2.47938812610312\\
80.2799730103634	35.9102974040356	3.85975024946686\\
83.8012109381277	38.0455323244425	3.85975024946686\\
76.758735082599	33.7750624836288	2.47938812610312\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
76.758735082599	33.7750624836288	2.47938812610312\\
78.0018628049445	34.5288796859111	3.43503217870782\\
80.2799730103634	35.9102974040356	3.85975024946686\\
76.758735082599	33.7750624836288	2.47938812610312\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
76.2958706854825	34.5383769344003	2.65125833245373\\
77.5389984078279	35.2921941366826	3.43503217870782\\
76.2962309253275	35.5825850484583	2.86695100647343\\
76.2958706854825	34.5383769344003	2.65125833245373\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
83.3383465410111	38.808846775214	3.04581818421768\\
82.5892644170917	38.3546126842331	2.57353286158257\\
83.7829190169722	38.0756977202633	3.11916405477955\\
83.3383465410111	38.808846775214	3.04581818421768\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
76.2962309253275	35.5825850484583	2.86695100647343\\
75.833006288366	35.3016913851718	2.57489464825304\\
76.2958706854825	34.5383769344003	2.65125833245373\\
76.2962309253275	35.5825850484583	2.86695100647343\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
82.5892644170917	38.3546126842331	2.57353286158257\\
83.3383465410111	38.808846775214	3.04581818421768\\
82.8754821438946	39.5721612259855	3.04581818421769\\
82.1264000199751	39.1179271350046	2.57353286158257\\
82.5892644170917	38.3546126842331	2.57353286158257\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
76.758735082599	33.7750624836288	2.65125833245373\\
78.0018628049445	34.5288796859111	3.43503217870782\\
77.5389984078279	35.2921941366826	3.43503217870782\\
76.2958706854825	34.5383769344003	2.65125833245373\\
76.758735082599	33.7750624836288	2.65125833245373\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
80.2799730103633	35.9102974040356	2.47938812610312\\
83.8012109381277	38.0455323244425	3.1358679468801\\
83.7829190169722	38.0756977202633	3.11916405477954\\
80.2799730103633	35.9102974040356	2.47938812610312\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
77.5389984078279	35.2921941366826	3.43503217870782\\
79.8171086132468	36.6736118548071	3.85975024946686\\
79.3542442161303	37.4369263055786	3.43706982782623\\
76.2962309253275	35.5825850484583	2.86695100647342\\
77.5389984078279	35.2921941366826	3.43503217870782\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
80.2799730103633	35.9102974040356	2.47938812610312\\
83.7829190169722	38.0756977202633	3.11916405477955\\
82.5892644170917	38.3546126842331	2.57353286158256\\
79.8171086132468	36.6736118548071	2.0567077044625\\
80.2799730103633	35.9102974040356	2.47938812610312\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
79.8171086132468	36.6736118548071	3.85975024946686\\
83.3383465410111	38.808846775214	3.85975024946686\\
82.8754821438946	39.5721612259855	3.43706982782624\\
79.3542442161303	37.4369263055786	3.43706982782624\\
79.8171086132468	36.6736118548071	3.85975024946686\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
80.2799730103633	35.9102974040356	2.47938812610312\\
79.8171086132468	36.6736118548071	2.0567077044625\\
76.2958706854825	34.5383769344003	2.0567077044625\\
76.758735082599	33.7750624836288	2.47938812610312\\
80.2799730103633	35.9102974040356	2.47938812610312\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
78.0018628049445	34.5288796859111	3.43503217870782\\
80.2799730103634	35.9102974040356	3.85975024946686\\
79.8171086132468	36.6736118548071	3.85975024946686\\
77.5389984078279	35.2921941366826	3.43503217870782\\
78.0018628049445	34.5288796859111	3.43503217870782\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
79.8171086132468	36.6736118548071	2.0567077044625\\
82.5892644170917	38.3546126842331	2.57353286158257\\
82.1264000199751	39.1179271350046	2.57353286158257\\
79.3542442161303	37.4369263055786	2.05670770446251\\
79.8171086132468	36.6736118548071	2.0567077044625\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
83.8012109381277	38.0455323244425	3.85975024946686\\
83.3383465410111	38.808846775214	3.85975024946686\\
79.8171086132468	36.6736118548071	3.85975024946686\\
80.2799730103634	35.9102974040356	3.85975024946686\\
83.8012109381277	38.0455323244425	3.85975024946686\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
79.8171086132468	36.6736118548071	2.0567077044625\\
79.3542442161303	37.4369263055786	2.0567077044625\\
75.833006288366	35.3016913851718	2.0567077044625\\
76.2958706854825	34.5383769344003	2.0567077044625\\
79.8171086132468	36.6736118548071	2.0567077044625\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
83.8012109381277	38.0455323244425	3.1358679468801\\
83.7829190169722	38.0756977202633	3.11916405477955\\
83.3383465410111	38.808846775214	3.04581818421768\\
83.8012109381277	38.0455323244425	3.1358679468801\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
76.2958706854825	34.5383769344003	2.65125833245373\\
75.833006288366	35.3016913851718	2.57489464825304\\
76.758735082599	33.7750624836288	2.47938812610312\\
76.2958706854825	34.5383769344003	2.65125833245373\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
76.758735082599	33.7750624836288	2.65125833245373\\
76.758735082599	33.7750624836288	2.47938812610312\\
75.833006288366	35.3016913851718	2.0567077044625\\
75.833006288366	35.3016913851718	2.57489464825304\\
76.2958706854825	34.5383769344003	2.65125833245373\\
76.758735082599	33.7750624836288	2.65125833245373\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
83.3383465410111	38.808846775214	3.85975024946686\\
83.3383465410111	38.808846775214	3.04581818421768\\
83.8012109381277	38.0455323244425	3.85975024946686\\
83.3383465410111	38.808846775214	3.85975024946686\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
83.3383465410111	38.808846775214	3.04581818421768\\
82.8754821438946	39.5721612259855	3.43706982782624\\
82.8754821438946	39.5721612259855	3.04581818421768\\
83.3383465410111	38.808846775214	3.04581818421768\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
75.833006288366	35.3016913851718	2.0567077044625\\
76.758735082599	33.7750624836288	2.47938812610312\\
76.2958706854825	34.5383769344003	2.0567077044625\\
75.833006288366	35.3016913851718	2.0567077044625\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
83.8012109381277	38.0455323244425	3.85975024946686\\
83.8012109381277	38.0455323244425	3.1358679468801\\
83.3383465410111	38.808846775214	3.04581818421768\\
82.8754821438946	39.5721612259855	3.43706982782624\\
83.8012109381277	38.0455323244425	3.85975024946686\\
}--cycle;
\addplot3 [plotstyle6]
 table[row sep=crcr] {%
75.4808074868388	33.7485263228282	2\\
79.8561240551113	32.7261692162426	4\\
79.3932596579947	33.4894836670141	4\\
75.0179430897223	34.5118407735997	2\\
75.4808074868388	33.7485263228282	2\\
nan	nan	nan\\
80.7162657855796	40.1617014188062	2\\
85.0915823538521	39.1393443122206	4\\
84.6287179567356	39.9026587629921	4\\
80.2534013884631	40.9250158695777	2\\
80.7162657855796	40.1617014188062	2\\
nan	nan	nan\\
74.3996383740757	36.0257518097231	2\\
75.0179430897223	34.5118407735997	2\\
79.3932596579947	33.4894836670141	4\\
78.7749549423482	35.0033947031375	4\\
74.3996383740757	36.0257518097231	2\\
nan	nan	nan\\
80.7162657855796	40.1617014188062	2\\
81.3345705012262	38.6477903826828	2\\
85.7098870694987	37.6254332760972	4\\
85.0915823538521	39.1393443122206	4\\
80.7162657855796	40.1617014188062	2\\
nan	nan	nan\\
76.7321634606988	38.7897809491708	2\\
74.3996383740757	36.0257518097231	2\\
78.7749549423482	35.0033947031375	4\\
81.1074800289713	37.7674238425852	4\\
76.7321634606988	38.7897809491708	2\\
nan	nan	nan\\
81.3345705012262	38.6477903826828	2\\
79.0020454146031	35.883761243235	2\\
83.3773619828756	34.8614041366495	4\\
85.7098870694987	37.6254332760972	4\\
81.3345705012262	38.6477903826828	2\\
nan	nan	nan\\
80.2534013884631	40.9250158695777	2\\
76.7321634606988	38.7897809491708	2\\
81.1074800289713	37.7674238425852	4\\
84.6287179567356	39.9026587629921	4\\
80.2534013884631	40.9250158695777	2\\
nan	nan	nan\\
79.0020454146031	35.883761243235	2\\
75.4808074868388	33.7485263228282	2\\
79.8561240551113	32.7261692162426	4\\
83.3773619828756	34.8614041366495	4\\
79.0020454146031	35.883761243235	2\\
nan	nan	nan\\
80.7162657855796	40.1617014188062	2\\
80.2534013884631	40.9250158695777	2\\
76.7321634606988	38.7897809491708	2\\
74.3996383740757	36.0257518097231	2\\
75.0179430897223	34.5118407735997	2\\
75.4808074868388	33.7485263228282	2\\
79.0020454146031	35.883761243235	2\\
81.3345705012262	38.6477903826828	2\\
80.7162657855796	40.1617014188062	2\\
nan	nan	nan\\
85.0915823538521	39.1393443122206	4\\
84.6287179567356	39.9026587629921	4\\
81.1074800289713	37.7674238425852	4\\
78.7749549423482	35.0033947031375	4\\
79.3932596579947	33.4894836670141	4\\
79.8561240551113	32.7261692162426	4\\
83.3773619828756	34.8614041366495	4\\
85.7098870694987	37.6254332760972	4\\
85.0915823538521	39.1393443122206	4\\
nan	nan	nan\\
};
 
\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
55.5175489497797	61.5380827111776	2.04803880994239\\
54.5531537137589	60.7073155644463	3.5411221415346\\
54.39914952899	60.5746504367202	3.53622106265571\\
54.39914952899	60.5746504367201	2.94254514860591\\
55.5175489497797	61.5380827111776	2.04803880994239\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
57.0885141550202	61.9489811897439	2.42484071204251\\
57.1019510399202	61.9605562391763	3.1358447488379\\
54.8651521983407	60.0336916902615	3.30860010422926\\
54.8651521983407	60.0336916902615	4\\
56.0214995209113	61.0298137467806	4\\
57.0885141550202	61.9489811897439	2.42484071204251\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
55.5175489497797	61.5380827111776	2.04803880994239\\
54.5531537137589	60.7073155644463	3.5411221415346\\
56.6359483705695	62.501514985635	2.76978979321455\\
56.6359483705694	62.5015149856349	2.04803880994239\\
55.5175489497797	61.5380827111776	2.04803880994239\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
55.6715531345486	61.6707478389037	3.5411221415346\\
56.6359483705694	62.501514985635	2.76978979321455\\
54.5531537137589	60.7073155644463	3.5411221415346\\
55.6715531345486	61.6707478389037	3.5411221415346\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
57.0885141550202	61.9489811897439	2.42484071204251\\
55.9701147342305	60.9855489152865	2.42484071204251\\
54.8651521983407	60.0336916902615	3.30860010422926\\
54.8651521983407	60.0336916902615	4\\
56.0214995209113	61.0298137467806	4\\
57.0885141550202	61.9489811897439	2.42484071204251\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
57.1019510399202	61.9605562391762	2.42526833180414\\
57.1019510399202	61.9605562391763	3.1358447488379\\
57.0885141550202	61.9489811897439	2.42484071204251\\
57.1019510399202	61.9605562391762	2.42526833180414\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
54.5531537137589	60.7073155644463	3.5411221415346\\
54.39914952899	60.5746504367202	3.5362210626557\\
54.5278276219113	60.4252745974349	3.86645486053792\\
54.5531537137589	60.7073155644463	3.5411221415346\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
57.0907238597866	61.9735893003383	2.39645539052682\\
57.0885141550202	61.9489811897439	2.42484071204252\\
57.1019510399202	61.9605562391762	2.42526833180414\\
57.0907238597866	61.9735893003383	2.39645539052682\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
57.0885141550202	61.9489811897439	2.42484071204251\\
57.0907238597866	61.9735893003383	2.39645539052682\\
55.9723244389968	61.0101570258809	2.39645539052682\\
55.9701147342305	60.9855489152865	2.42484071204251\\
57.0885141550202	61.9489811897439	2.42484071204251\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
54.5278276219113	60.4252745974349	3.86645486053792\\
55.6462270427011	61.3887068718923	3.86645486053791\\
55.6715531345486	61.6707478389037	3.5411221415346\\
54.5531537137589	60.7073155644463	3.5411221415346\\
54.5278276219113	60.4252745974349	3.86645486053792\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
54.6128317866032	60.3265975953492	4\\
55.7312312073929	61.2900298698066	4\\
55.646227042701	61.3887068718923	3.86645486053792\\
54.5278276219113	60.425274597435	3.86645486053792\\
54.6128317866032	60.3265975953492	4\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
57.0907238597866	61.9735893003383	2.39645539052682\\
56.8689497052448	62.2310356124056	2.04803880994239\\
55.7505502844551	61.2676033379482	2.04803880994239\\
55.9723244389968	61.0101570258809	2.39645539052681\\
57.0907238597866	61.9735893003383	2.39645539052682\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
55.9701147342305	60.9855489152865	2.42484071204251\\
55.9723244389968	61.0101570258809	2.39645539052681\\
54.8651521983407	60.0336916902615	3.30860010422926\\
55.9701147342305	60.9855489152865	2.42484071204251\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
56.6359483705694	62.501514985635	2.76978979321455\\
55.6715531345486	61.6707478389037	3.5411221415346\\
55.6462270427011	61.3887068718923	3.86645486053792\\
55.7884981862359	61.30029312001	4\\
56.6359483705694	62.501514985635	2.76978979321455\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
55.9723244389968	61.0101570258809	2.39645539052682\\
55.7505502844551	61.2676033379482	2.04803880994239\\
54.6321508636653	60.3041710634908	2.94254514860591\\
54.8651521983407	60.0336916902615	3.30860010422926\\
55.9723244389968	61.0101570258809	2.39645539052682\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
55.6462270427011	61.3887068718923	3.86645486053792\\
55.7312312073929	61.2900298698066	4\\
55.7884981862359	61.30029312001	4\\
55.6462270427011	61.3887068718923	3.86645486053792\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
56.8689497052448	62.2310356124056	3.1358447488379\\
56.6359483705694	62.501514985635	2.76978979321455\\
55.7884981862359	61.30029312001	4\\
56.8689497052448	62.2310356124056	3.1358447488379\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
56.8689497052448	62.2310356124056	2.04803880994239\\
56.6359483705694	62.5015149856349	2.04803880994239\\
55.5175489497797	61.5380827111776	2.04803880994239\\
55.7505502844551	61.2676033379482	2.04803880994239\\
56.8689497052448	62.2310356124056	2.04803880994239\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
56.0214995209113	61.0298137467806	4\\
55.7884981862359	61.30029312001	4\\
55.7312312073929	61.2900298698066	4\\
54.6128317866032	60.3265975953492	4\\
54.8651521983407	60.0336916902615	4\\
56.0214995209113	61.0298137467806	4\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
55.7505502844551	61.2676033379482	2.04803880994239\\
55.5175489497797	61.5380827111776	2.04803880994239\\
54.39914952899	60.5746504367202	2.94254514860591\\
54.6321508636653	60.3041710634908	2.94254514860591\\
55.7505502844551	61.2676033379482	2.04803880994239\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
57.1019510399202	61.9605562391763	3.1358447488379\\
56.8689497052448	62.2310356124056	3.1358447488379\\
55.7884981862359	61.30029312001	4\\
56.0214995209113	61.0298137467806	4\\
57.1019510399202	61.9605562391763	3.1358447488379\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
56.8689497052448	62.2310356124056	3.1358447488379\\
57.0907238597866	61.9735893003383	2.39645539052682\\
57.1019510399202	61.9605562391763	3.1358447488379\\
56.8689497052448	62.2310356124056	3.1358447488379\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
54.5278276219113	60.4252745974349	3.86645486053792\\
54.39914952899	60.5746504367202	2.94254514860591\\
54.6321508636653	60.3041710634908	2.94254514860591\\
54.5278276219113	60.4252745974349	3.86645486053792\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
57.0907238597866	61.9735893003383	2.39645539052682\\
56.6359483705694	62.5015149856349	2.04803880994239\\
56.8689497052448	62.2310356124056	2.04803880994239\\
57.0907238597866	61.9735893003383	2.39645539052682\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
54.8651521983407	60.0336916902615	3.30860010422926\\
54.8651521983407	60.0336916902615	4\\
54.6128317866032	60.3265975953493	4\\
54.5278276219113	60.425274597435	3.86645486053792\\
54.39914952899	60.5746504367202	3.53622106265571\\
54.39914952899	60.5746504367202	2.94254514860591\\
54.8651521983407	60.0336916902615	3.30860010422926\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
56.6359483705694	62.5015149856349	2.04803880994239\\
57.0907238597866	61.9735893003383	2.39645539052682\\
56.6359483705694	62.501514985635	2.76978979321455\\
56.6359483705694	62.5015149856349	2.04803880994239\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
57.0907238597866	61.9735893003383	2.39645539052682\\
56.8689497052448	62.2310356124056	3.1358447488379\\
56.6359483705694	62.501514985635	2.76978979321455\\
57.0907238597866	61.9735893003383	2.39645539052682\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
54.6321508636653	60.3041710634908	2.94254514860591\\
54.8651521983407	60.0336916902615	3.30860010422926\\
54.5278276219113	60.4252745974349	3.86645486053792\\
54.6321508636653	60.3041710634908	2.94254514860591\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
57.0907238597866	61.9735893003383	2.39645539052682\\
57.1019510399202	61.9605562391762	2.42526833180414\\
57.1019510399202	61.9605562391763	3.1358447488379\\
57.0907238597866	61.9735893003383	2.39645539052682\\
}--cycle;
\addplot3 [plotstyle6]
 table[row sep=crcr] {%
53.803103707534	61.2718000707128	2\\
54.6731250496405	62.043361875474	2\\
54.5174315680555	60.3095001976484	4\\
53.647410225949	59.5379383928871	4\\
53.803103707534	61.2718000707128	2\\
nan	nan	nan\\
57.1215866198087	62.3172887046392	2\\
57.9916079619152	63.0888505094005	2\\
57.8359144803302	61.3549888315748	4\\
56.9658931382237	60.5834270268136	4\\
57.1215866198087	62.3172887046392	2\\
nan	nan	nan\\
55.7915244704303	63.0067941499314	2\\
55.6358309888453	61.2729324721057	4\\
54.5174315680555	60.3095001976484	4\\
54.6731250496405	62.043361875474	2\\
55.7915244704303	63.0067941499314	2\\
nan	nan	nan\\
57.1215866198087	62.3172887046392	2\\
56.9658931382237	60.5834270268136	4\\
55.847493717434	59.6199947523562	4\\
56.003187199019	61.3538564301818	2\\
57.1215866198087	62.3172887046392	2\\
nan	nan	nan\\
56.003187199019	61.3538564301818	2\\
55.847493717434	59.6199947523562	4\\
53.8804115606244	59.2674590196578	4\\
54.0361050422094	61.0013206974834	2\\
56.003187199019	61.3538564301818	2\\
nan	nan	nan\\
57.7586066272399	63.3593298826298	2\\
57.6029131456549	61.6254682048042	4\\
55.6358309888453	61.2729324721057	4\\
55.7915244704303	63.0067941499314	2\\
57.7586066272399	63.3593298826298	2\\
nan	nan	nan\\
56.9658931382237	60.5834270268136	4\\
57.8359144803302	61.3549888315748	4\\
57.6029131456549	61.6254682048042	4\\
55.6358309888453	61.2729324721057	4\\
54.5174315680555	60.3095001976484	4\\
53.647410225949	59.5379383928871	4\\
53.8804115606244	59.2674590196578	4\\
55.847493717434	59.6199947523562	4\\
56.9658931382237	60.5834270268136	4\\
nan	nan	nan\\
57.1215866198087	62.3172887046392	2\\
57.9916079619152	63.0888505094005	2\\
57.7586066272399	63.3593298826298	2\\
55.7915244704303	63.0067941499314	2\\
54.6731250496405	62.043361875474	2\\
53.803103707534	61.2718000707128	2\\
54.0361050422094	61.0013206974834	2\\
56.003187199019	61.3538564301818	2\\
57.1215866198087	62.3172887046392	2\\
nan	nan	nan\\
54.0361050422094	61.0013206974834	2\\
53.803103707534	61.2718000707128	2\\
53.647410225949	59.5379383928871	4\\
53.8804115606244	59.2674590196578	4\\
54.0361050422094	61.0013206974834	2\\
nan	nan	nan\\
57.9916079619152	63.0888505094005	2\\
57.7586066272399	63.3593298826298	2\\
57.6029131456549	61.6254682048042	4\\
57.8359144803302	61.3549888315748	4\\
57.9916079619152	63.0888505094005	2\\
nan	nan	nan\\
};
 
\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.0037545949913	57.3983310911931	3.51605108687282\\
48.824820572204	57.555761360036	3.13373754797936\\
48.0185103382747	56.6393154006154	3.09335331230599\\
48.2152816775038	56.4661914504976	3.51377837111591\\
49.0037545949913	57.3983310911931	3.51605108687282\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.1517498721414	57.5305739387606	2.37852018987468\\
49.2504964378271	57.246035791158	2.79403565509391\\
49.8279021453623	58.2990833693387	2.41238543380166\\
49.1517498721414	57.5305739387606	2.37852018987468\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.8279021453623	58.2990833693387	2.41238543380166\\
49.2504964378271	57.246035791158	2.79403565509392\\
50.0246734845914	58.1259594192209	2.8328104926116\\
49.8279021453623	58.2990833693387	2.41238543380166\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.2152816775038	56.4661914504976	3.51377837111591\\
49.012705968431	57.3725377160074	3.5537175522665\\
49.0037545949913	57.3983310911931	3.51605108687282\\
48.2152816775038	56.4661914504976	3.51377837111591\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.0037545949913	57.3983310911931	3.51605108687282\\
49.8100648289206	58.3147770506136	3.51605108687282\\
49.6311308061332	58.4722073194565	3.13373754797936\\
48.824820572204	57.555761360036	3.13373754797936\\
49.0037545949913	57.3983310911931	3.51605108687282\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.1517498721414	57.5305739387606	2.37852018987468\\
48.3454396382121	56.61412797934	2.37852018987467\\
48.4441862038978	56.3295898317374	2.79403565509391\\
49.2504964378271	57.246035791158	2.79403565509392\\
49.1517498721414	57.5305739387606	2.37852018987468\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.0037545949913	57.3983310911931	3.51605108687282\\
49.012705968431	57.3725377160074	3.55371755226651\\
49.8190162023603	58.2889836754279	3.55371755226651\\
49.8100648289206	58.3147770506136	3.51605108687282\\
49.0037545949913	57.3983310911931	3.51605108687282\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.2152816775038	56.4661914504977	2.54616765499555\\
48.4441862038978	56.3295898317374	2.79403565509391\\
48.3454396382121	56.61412797934	2.37852018987468\\
48.2152816775038	56.4661914504977	2.54616765499555\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.4441862038978	56.3295898317374	2.79403565509392\\
48.2152816775038	56.4661914504977	2.54616765499555\\
48.4120530167329	56.2930675003799	2.83542419057135\\
48.4441862038978	56.3295898317374	2.79403565509392\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.8100648289206	58.3147770506136	3.51605108687282\\
49.8190162023603	58.2889836754279	3.55371755226651\\
49.8279021453623	58.2990833693387	3.54227218379737\\
49.8100648289206	58.3147770506136	3.51605108687282\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.8279021453623	58.2990833693387	2.41238543380166\\
49.6311308061333	58.4722073194565	2.41238543380166\\
48.9549785329123	57.7036978888784	2.37852018987468\\
49.1517498721414	57.5305739387606	2.37852018987468\\
49.8279021453623	58.2990833693387	2.41238543380166\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.2094773076601	57.1994137658896	3.55371755226651\\
49.012705968431	57.3725377160074	3.55371755226651\\
48.2152816775038	56.4661914504976	3.51377837111591\\
48.4120530167329	56.2930675003798	3.51377837111591\\
49.2094773076601	57.1994137658896	3.55371755226651\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.1517498721414	57.5305739387606	2.37852018987468\\
48.9549785329123	57.7036978888784	2.37852018987468\\
48.1486682989831	56.7872519294578	2.37852018987468\\
48.3454396382121	56.61412797934	2.37852018987468\\
49.1517498721414	57.5305739387606	2.37852018987468\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
50.0157875415894	58.1158597253101	3.55371755226651\\
49.8190162023603	58.2889836754279	3.55371755226651\\
49.012705968431	57.3725377160074	3.55371755226651\\
49.2094773076601	57.1994137658896	3.55371755226651\\
50.0157875415894	58.1158597253101	3.55371755226651\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.3454396382121	56.61412797934	2.37852018987468\\
48.1486682989831	56.7872519294578	2.37852018987468\\
48.0185103382747	56.6393154006155	2.54616765499554\\
48.2152816775038	56.4661914504977	2.54616765499554\\
48.3454396382121	56.61412797934	2.37852018987468\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
50.0246734845914	58.1259594192209	3.54227218379737\\
49.8279021453623	58.2990833693387	3.54227218379737\\
49.8190162023603	58.2889836754279	3.55371755226651\\
50.0157875415894	58.1158597253101	3.55371755226651\\
50.0246734845914	58.1259594192209	3.54227218379737\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.2152816775038	56.4661914504976	3.51377837111591\\
48.0185103382747	56.6393154006155	2.54616765499555\\
48.0185103382747	56.6393154006154	3.09335331230598\\
48.2152816775038	56.4661914504976	3.51377837111591\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.8100648289206	58.3147770506136	3.51605108687282\\
49.6311308061333	58.4722073194566	2.41238543380166\\
49.6311308061332	58.4722073194565	3.13373754797936\\
49.8100648289206	58.3147770506136	3.51605108687282\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.2152816775038	56.4661914504977	2.54616765499555\\
48.2152816775038	56.4661914504976	3.51377837111591\\
48.4120530167329	56.2930675003799	2.83542419057135\\
48.2152816775038	56.4661914504977	2.54616765499555\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.8100648289206	58.3147770506136	3.51605108687282\\
50.0246734845914	58.125959419221	2.8328104926116\\
49.8279021453623	58.2990833693387	2.41238543380166\\
49.8100648289206	58.3147770506136	3.51605108687282\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
50.0246734845914	58.1259594192209	3.54227218379737\\
50.0246734845914	58.1259594192209	2.8328104926116\\
49.8100648289206	58.3147770506136	3.51605108687282\\
50.0246734845914	58.1259594192209	3.54227218379737\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.8279021453623	58.2990833693387	3.54227218379737\\
49.8100648289206	58.3147770506136	3.51605108687282\\
50.0246734845914	58.1259594192209	3.54227218379737\\
49.8279021453623	58.2990833693387	3.54227218379737\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.0185103382747	56.6393154006155	2.54616765499555\\
48.2152816775038	56.4661914504976	3.51377837111591\\
48.2152816775038	56.4661914504977	2.54616765499555\\
48.0185103382747	56.6393154006155	2.54616765499555\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.8279021453623	58.2990833693387	2.41238543380166\\
49.6311308061333	58.4722073194566	2.41238543380166\\
49.8100648289206	58.3147770506136	3.51605108687282\\
49.8279021453623	58.2990833693387	2.41238543380166\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.2152816775038	56.4661914504976	3.51377837111591\\
48.4120530167329	56.2930675003798	3.51377837111591\\
48.4120530167329	56.2930675003799	2.83542419057135\\
48.2152816775038	56.4661914504976	3.51377837111591\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.2094773076601	57.1994137658896	3.55371755226651\\
48.4441862038978	56.3295898317374	2.79403565509392\\
48.4120530167329	56.2930675003799	2.83542419057135\\
49.2094773076601	57.1994137658896	3.55371755226651\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
50.0246734845914	58.1259594192209	3.54227218379737\\
49.2094773076601	57.1994137658896	3.55371755226651\\
48.4441862038978	56.3295898317374	2.79403565509392\\
50.0246734845914	58.1259594192209	2.8328104926116\\
50.0246734845914	58.1259594192209	3.54227218379737\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.824820572204	57.555761360036	3.13373754797936\\
48.0185103382747	56.6393154006155	2.54616765499555\\
49.6311308061332	58.4722073194565	3.13373754797936\\
48.824820572204	57.555761360036	3.13373754797936\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
50.0246734845914	58.1259594192209	3.54227218379737\\
50.0157875415894	58.1158597253101	3.55371755226651\\
49.2094773076601	57.1994137658896	3.55371755226651\\
50.0246734845914	58.1259594192209	3.54227218379737\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.9549785329123	57.7036978888784	2.37852018987468\\
48.0185103382747	56.6393154006155	2.54616765499555\\
48.1486682989831	56.7872519294578	2.37852018987468\\
48.9549785329123	57.7036978888784	2.37852018987468\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
49.6311308061332	58.4722073194565	3.13373754797936\\
49.6311308061333	58.4722073194565	2.41238543380166\\
48.0185103382747	56.6393154006155	2.54616765499555\\
49.6311308061332	58.4722073194565	3.13373754797936\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
50.0246734845914	58.1259594192209	2.8328104926116\\
49.2094773076601	57.1994137658896	3.55371755226651\\
48.4120530167329	56.2930675003798	3.51377837111591\\
48.4120530167329	56.2930675003798	2.83542419057135\\
49.2504964378271	57.246035791158	2.79403565509392\\
50.0246734845914	58.1259594192209	2.8328104926116\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.0185103382747	56.6393154006155	2.54616765499555\\
48.9549785329123	57.7036978888784	2.37852018987468\\
49.6311308061332	58.4722073194566	2.41238543380166\\
48.0185103382747	56.6393154006155	2.54616765499555\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
48.0185103382747	56.6393154006155	2.54616765499555\\
48.0185103382747	56.6393154006154	3.09335331230598\\
48.824820572204	57.555761360036	3.13373754797936\\
48.0185103382747	56.6393154006155	2.54616765499555\\
}--cycle;
\addplot3 [plotstyle6]
 table[row sep=crcr] {%
48.6434675521163	58.436497908166	2\\
49.118764256818	57.0669308454697	4\\
47.8299182781546	55.5396555926907	4\\
47.354621573453	56.9092226553869	2\\
48.6434675521163	58.436497908166	2\\
nan	nan	nan\\
50.3506411513495	59.3170535838485	2\\
50.8259378560512	57.9474865211523	4\\
49.5370918773878	56.4202112683733	4\\
49.0617951726862	57.7897783310695	2\\
50.3506411513495	59.3170535838485	2\\
nan	nan	nan\\
49.4497777860456	59.3529438675865	2\\
49.9250744907473	57.9833768048903	4\\
49.118764256818	57.0669308454697	4\\
48.6434675521163	58.436497908166	2\\
49.4497777860456	59.3529438675865	2\\
nan	nan	nan\\
49.0617951726862	57.7897783310695	2\\
49.5370918773878	56.4202112683733	4\\
48.7307816434586	55.5037653089527	4\\
48.2554849387569	56.8733323716489	2\\
49.0617951726862	57.7897783310695	2\\
nan	nan	nan\\
47.5513929126821	56.7360987052691	2\\
48.2554849387569	56.8733323716489	2\\
48.7307816434586	55.5037653089527	4\\
48.0266896173837	55.3665316425729	4\\
47.5513929126821	56.7360987052691	2\\
nan	nan	nan\\
49.4497777860456	59.3529438675865	2\\
50.1538698121205	59.4901775339663	2\\
50.6291665168221	58.1206104712701	4\\
49.9250744907473	57.9833768048903	4\\
49.4497777860456	59.3529438675865	2\\
nan	nan	nan\\
50.8259378560512	57.9474865211523	4\\
50.6291665168221	58.1206104712701	4\\
49.9250744907473	57.9833768048903	4\\
49.118764256818	57.0669308454697	4\\
47.8299182781546	55.5396555926907	4\\
48.0266896173837	55.3665316425729	4\\
48.7307816434586	55.5037653089527	4\\
49.5370918773878	56.4202112683733	4\\
50.8259378560512	57.9474865211523	4\\
nan	nan	nan\\
50.3506411513495	59.3170535838485	2\\
50.1538698121205	59.4901775339663	2\\
49.4497777860456	59.3529438675865	2\\
48.6434675521163	58.436497908166	2\\
47.354621573453	56.9092226553869	2\\
47.5513929126821	56.7360987052691	2\\
48.2554849387569	56.8733323716489	2\\
49.0617951726862	57.7897783310695	2\\
50.3506411513495	59.3170535838485	2\\
nan	nan	nan\\
47.5513929126821	56.7360987052691	2\\
48.0266896173837	55.3665316425729	4\\
47.8299182781546	55.5396555926907	4\\
47.354621573453	56.9092226553869	2\\
47.5513929126821	56.7360987052691	2\\
nan	nan	nan\\
50.3506411513495	59.3170535838485	2\\
50.8259378560512	57.9474865211523	4\\
50.6291665168221	58.1206104712701	4\\
50.1538698121205	59.4901775339663	2\\
50.3506411513495	59.3170535838485	2\\
nan	nan	nan\\
};


\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 67.3115504174971	27.0003588777169	4\\
 67.3115504174971	27.0003588777169	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 70.8715324123708	27.6383702879731	4\\
 70.8715324123708	27.6383702879731	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 73.5524578337594	29.0788943504256	4\\
 73.5524578337594	29.0788943504256	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 73.125340997318	29.8737914400094	4\\
 73.125340997318	29.8737914400094	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 70.8090566251895	32.0849060863083	2\\
 70.8090566251895	32.0849060863083	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 68.4990645836692	32.6221417371532	2\\
 68.4990645836692	32.6221417371532	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 64.9390825887955	31.9841303268969	2\\
 64.9390825887955	31.9841303268969	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 62.2581571674069	30.5436062644444	2\\
 62.2581571674069	30.5436062644444	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 62.6852740038483	29.7487091748607	2\\
 62.6852740038483	29.7487091748607	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 65.0015583759768	27.5375945285617	4\\
 65.0015583759768	27.5375945285617	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 79.8561240551113	32.7261692162426	4\\
 79.8561240551113	32.7261692162426	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 83.3773619828756	34.8614041366495	4\\
 83.3773619828756	34.8614041366495	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 85.7098870694987	37.6254332760972	4\\
 85.7098870694987	37.6254332760972	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 85.0915823538521	39.1393443122206	4\\
 85.0915823538521	39.1393443122206	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 84.6287179567356	39.9026587629921	4\\
 84.6287179567356	39.9026587629921	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 80.2534013884631	40.9250158695777	2\\
 80.2534013884631	40.9250158695776	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 76.7321634606988	38.7897809491708	2\\
 76.7321634606987	38.7897809491708	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 74.3996383740757	36.0257518097231	2\\
 74.3996383740757	36.0257518097231	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 75.0179430897223	34.5118407735997	2\\
 75.0179430897223	34.5118407735997	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 75.4808074868388	33.7485263228282	2\\
 75.4808074868388	33.7485263228282	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 55.847493717434	59.6199947523562	4\\
 55.847493717434	59.6199947523562	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 56.9658931382237	60.5834270268136	4\\
 56.9658931382237	60.5834270268136	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 57.8359144803302	61.3549888315748	4\\
 57.8359144803302	61.3549888315748	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 57.9916079619152	63.0888505094005	2\\
 57.9916079619153	63.0888505094005	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 57.7586066272399	63.3593298826298	2\\
 57.7586066272399	63.3593298826298	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 55.7915244704303	63.0067941499314	2\\
 55.7915244704303	63.0067941499314	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 54.6731250496405	62.043361875474	2\\
 54.6731250496405	62.043361875474	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 53.803103707534	61.2718000707128	2\\
 53.803103707534	61.2718000707128	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 53.647410225949	59.5379383928871	4\\
 53.647410225949	59.5379383928871	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 48.0266896173837	55.3665316425729	4\\
 48.0266896173837	55.3665316425729	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 48.7307816434586	55.5037653089527	4\\
 48.7307816434586	55.5037653089527	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 49.5370918773878	56.4202112683733	4\\
 49.5370918773878	56.4202112683733	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 50.8259378560512	57.9474865211523	4\\
 50.8259378560512	57.9474865211523	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 50.3506411513495	59.3170535838485	2\\
 50.3506411513495	59.3170535838485	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 50.1538698121205	59.4901775339663	2\\
 50.1538698121205	59.4901775339663	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 49.4497777860456	59.3529438675865	2\\
 49.4497777860456	59.3529438675865	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 48.6434675521163	58.436497908166	2\\
 48.6434675521163	58.436497908166	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 47.354621573453	56.9092226553869	2\\
 47.354621573453	56.9092226553869	0\\
}--cycle;

\addplot3[plotstyle10]
table[row sep=crcr] {%
 x	y	z\\
 47.8299182781546	55.5396555926907	4\\
 47.8299182781546	55.5396555926907	0\\
}--cycle;



==> figures/hypercube/pose-hypercube_15.tikz <==

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
49	57\\
49	58\\
51	58\\
51	59\\
53	59\\
53	60\\
54	60\\
54	61\\
57	61\\
57	59\\
58	59\\
58	58\\
59	58\\
59	57\\
60	57\\
60	56\\
61	56\\
61	55\\
62	55\\
62	54\\
63	54\\
63	53\\
64	53\\
64	52\\
65	52\\
65	51\\
66	51\\
66	50\\
67	50\\
67	49\\
68	49\\
68	48\\
69	48\\
69	47\\
70	47\\
70	46\\
71	46\\
71	45\\
72	45\\
72	44\\
73	44\\
73	43\\
74	43\\
74	42\\
75	42\\
75	41\\
76	41\\
76	40\\
77	40\\
77	39\\
78	39\\
78	38\\
79	38\\
79	37\\
80	37\\
80	36\\
78	36\\
78	35\\
76	35\\
76	34\\
74	34\\
74	33\\
73	33\\
73	32\\
71	32\\
71	31\\
69	31\\
69	30\\
67	30\\
67	31\\
66	31\\
66	33\\
65	33\\
65	34\\
64	34\\
64	36\\
63	36\\
63	37\\
62	37\\
62	39\\
61	39\\
61	40\\
60	40\\
60	42\\
59	42\\
59	43\\
58	43\\
58	45\\
57	45\\
57	46\\
56	46\\
56	48\\
55	48\\
55	49\\
54	49\\
54	51\\
53	51\\
53	52\\
52	52\\
52	54\\
51	54\\
51	55\\
50	55\\
50	57\\
49	57\\
}--cycle;

\addplot[plotstyle12]
table[row sep=crcr] {%
    x	y\\
    67.5 30.5 \\
    79.4 36.5 \\
    56.5 60.5 \\
    49.5 57.5 \\
};



==> figures/hypercube/pose-hypercube_legends.tikz <==
\addlegendimage{plotstyle9}
\addlegendentry{Image $\image^*$}
\addlegendimage{plotstyle1}
\addlegendentry{Target $\target^\text{PCF}$}
\addlegendimage{plotstyle8}
\addlegendentry{Constraints $C_{c,1,k}\leq d_{c,1,k}$}
\addlegendimage{plotstyle12}
\addlegendentry{Wit. pixels $\Q_{c,1,k}^*$}
\addlegendimage{plotstyle7}
\addlegendentry{Vertices $\V_{c,1(\cdot,k)}^\text{PCF}$}
\addlegendimage{plotstyle11}
\addlegendentry{Certified pose estimate $\poseUncertain_c^*$}


==> figures/overview/overview.tikz <==
\begin{tikzpicture}[
box/.style={rectangle, draw=CORAcolorBlue, rounded corners, thick,minimum height=1.725cm, minimum width=1.725cm},
cbox/.style={box, draw=CORAcolorBlue, fill=CORAcolorBlue!20},
arrow/.style={->, thick},
arrowlabel/.style={fill=white, rounded corners,inner sep=2pt}
]

\iftwocol
    \def\xspace{3}
    \def\yspace{1.25}
    \def\plotwidth{2cm}
    \def\plotheight{2cm}
\else
    \def\xspace{2.25}
    \def\yspace{1}
    \def\plotwidth{1.7cm}
    \def\plotheight{1.7cm}
\fi
\def\basepath{./figures/overview/}

\pgfplotsset{
    plotstyle1/.style={area legend, ultra thin, draw=black, fill=black, fill opacity=0.2, forget plot},
    plotstyle2/.style={area legend, draw=CORAcolorYellow, fill=CORAcolorYellow, fill opacity=0.2, unbounded coords=jump, forget plot},
    plotstyle7/.style={area legend,rounded corners=0.01mm, draw=CORAcolorLightBlue, fill=CORAcolorLightBlue, fill opacity=0.2, forget plot},
    plotstyle6/.style={area legend,color=black, ultra thin,rounded corners=0.01mm},
    plotstyle8/.style={area legend, ultra thin,rounded corners=0.01mm, draw=CORAcolorGreen, fill=CORAcolorGreen, fill opacity=0.2, forget plot},
    plotstyle9/.style={area legend, ultra thin, dashed, draw=black, fill=black, fill opacity=0, forget plot},
    plotstyle11/.style={area legend, ultra thin,rounded corners=0.01mm, draw=CORAcolorRed, fill=CORAcolorRed, fill opacity=0.2, forget plot},
}

% precomputed
\node[box,label={\small (precomputed)},dashed] (P1) at (-\xspace, -\yspace) {
    \resizebox{\plotwidth}{\plotheight}{%
        \begin{tikzpicture}
            \begin{axis}[draw=white,
                sharp corners,
                xmin=45,xmax=86,
                ymin=24,ymax=65,
                xtick=\empty, ytick=\empty
            ]
                \input{\basepath pose-convHull_14.tikz}
            \end{axis}
        \end{tikzpicture}%
    }
};
\node[anchor=east,align=right] (P1label) at (-1.5*\xspace,-\yspace) {Pose candidate $\poseUncertain_c$ \\ \&  target $\target$ (\inlineLegendTarget{black})};
\draw[arrow] (P1label.east) -- (P1.west);

% First row - two boxes
\node[box,label={\small (a)}] (I1) at (0, \yspace) {
    \resizebox{\plotwidth}{\plotheight}{%
        \begin{tikzpicture}
            \begin{axis}[draw=white,
                sharp corners,
                xmin=45,xmax=86,
                ymin=24,ymax=65,
                xtick=\empty, ytick=\empty
            ]
                \input{\basepath pose-hypercube_15.tikz}
            \end{axis}
        \end{tikzpicture}%
    }
};
\node[box] (I2) at (0, -\yspace) {
    \resizebox{\plotwidth}{\plotheight}{%
        \begin{tikzpicture}
            \begin{axis}[draw=white,
                sharp corners,
                xmin=45,xmax=86,
                ymin=24,ymax=65,
                xtick=\empty, ytick=\empty
            ]
                \input{\basepath pose-supportFunc_15.tikz}
            \end{axis}
        \end{tikzpicture}%
    }
};

% Labels for first row
\node[anchor=east] (I1label) at (-0.5*\xspace,\yspace) {Image $\image^*$};
\draw[arrow] (I1label.east) -- (I1.west);
\draw[arrow] (P1.east) -- (I2.west);


% Center box (CNN)
\node[cbox] (contain) at (\xspace, 0) {$\image^* \in \imageOuterApprox_{\poseUncertain_c}$?};
\draw[arrow] (I1.east) -- (contain);
\draw[arrow] (I2.east) -- (contain);

% discard
\node[cbox] (discard) at (2*\xspace, -\yspace) {$\pose^*\not\in\poseUncertain_c$};
\draw[arrow] (contain.east) -- node[arrowlabel,pos=0.5] {\xmark} (discard.west);

% criticial pixel
\node[box,label={\small (b)}] (q) at (2*\xspace, \yspace) {
    \resizebox{\plotwidth}{\plotheight}{%
        \begin{tikzpicture}
            \begin{axis}[draw=white,
                sharp corners,
                xmin=45,xmax=86,
                ymin=24,ymax=65,
                xtick=\empty, ytick=\empty
            ]
                \input{\basepath pose-hypercube_15_w_critpixel.tikz}
            \end{axis}
        \end{tikzpicture}%
    }
};
\draw[arrow] (contain.east) -- node[arrowlabel,pos=0.5] {\cmark} (q.west);

% Final image
\node[box] (constraints) at (3*\xspace, -\yspace) {
    \resizebox{\plotwidth}{\plotheight}{%
        \begin{tikzpicture}
            \begin{axis}[
                sharp corners, hide axis,
                xmin=-2,xmax=2,xtick={-1,0,1},xticklabels=\empty,
                ymin=-2,ymax=2,ytick={-1,0,1},yticklabels=\empty,
                zmin=-1.1,zmax=1.1,ztick={-1,0,1},zticklabels=\empty,
                view={10}{30}
            ]
                \input{\basepath pose-hypercube_13.tikz}
            \end{axis}
        \end{tikzpicture}%
    }
};
\node[cbox,align=center,label={\small (c)}] (constraintslabel) at (3*\xspace, \yspace) {Compute \\ constraints};
\draw[arrow] (constraintslabel.south) -- (constraints.north);

\draw[arrow] (q.east) -- (constraintslabel.west);

\end{tikzpicture}

==> figures/overview/pose-convHull_14.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
67.6706755552	29.660865459\\
49.0215919114	57.3826374099\\
55.7505502845	61.2676033379\\
79.8171086132	36.6736118548\\
67.6706755552	29.660865459\\
}--cycle;


\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y\\
    66.4680743054	31.4665044259\\
    67.2902025028	31.6022735713\\
    67.7012666016	31.670158144\\
    68.3156461895	31.6501180856\\
    68.3710363557	31.6601295068\\
    68.976780869	31.6227043448\\
    69.0242762365	31.6314776056\\
    69.6199324093	31.5765697095\\
    69.6689845304	31.5845400586\\
    70.2803452172	31.507204824\\
    70.3241525176	31.4913991412\\
    70.7854652643	31.3246678286\\
    71.1943246754	31.1120143458\\
    71.5553639774	30.8611664596\\
    71.5681538795	30.839042728\\
    71.8683510203	30.5724990502\\
    71.889386409	30.5360933708\\
    72.1333631875	30.2458871576\\
    72.1779063629	30.1687639754\\
    72.3504896668	29.881205719\\
    72.3949465695	29.8042025504\\
    72.5640119004	29.4016966422\\
    72.6851023555	28.9612462507\\
    72.6578140525	28.8780162209\\
    72.6346530985	28.8477675375\\
    72.5222039409	28.7349018118\\
    72.4096227402	28.6333506353\\
    72.3270397456	28.568028457\\
    71.0866353289	28.0181223815\\
    70.6347654309	27.9282400619\\
    70.1637370219	27.8299242919\\
    69.692708613	27.7316085219\\
    69.221680204	27.6332927518\\
    68.279623386	27.4366612118\\
    67.8085949771	27.3383454418\\
    67.3215431693	27.2368425528\\
    67.2383537568	27.2467965422\\
    66.7205572373	27.4993800643\\
    66.1948281018	27.7476657399\\
    65.6574370095	27.9779690354\\
    65.1521912608	28.1744842681\\
    65.1083839603	28.1902899508\\
    65.0638366835	28.267420237\\
    64.9596175078	28.6245670375\\
    64.8389287079	28.8787816811\\
    64.3515072149	29.4534565794\\
    64.0786397016	29.6546830433\\
    63.7405760045	29.8276444724\\
    63.6848487256	29.8450829531\\
    63.3605147428	29.9646862045\\
    62.8613685183	30.0804837874\\
    62.8175612179	30.0962894702\\
    62.7730343471	30.1733844121\\
    62.7995560527	30.2516450233\\
    62.8267736215	30.2883557869\\
    62.9395497033	30.4016475529\\
    63.0521309041	30.5031987294\\
    63.1347299105	30.5685338607\\
    64.3752786243	31.1184934241\\
    64.8238179105	31.1949661351\\
    65.2348820093	31.2628507078\\
    66.4680743054	31.4665044259\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y\\
    84.1255548322	36.9086962169\\
    84.042879546	36.8103789255\\
    83.7283484114	36.4517191166\\
    83.682819601	36.4061903062\\
    83.4078276203	36.092616989\\
    83.36229881	36.0470881786\\
    83.0873068293	35.7335148614\\
    83.041778019	35.6879860511\\
    82.7667860383	35.3744127339\\
    82.721257228	35.3288839235\\
    82.4462652473	35.0153106063\\
    82.4007364369	34.969781796\\
    82.1257444563	34.6562084787\\
    82.0802156459	34.6106796684\\
    81.8052236652	34.2971063512\\
    81.7596948549	34.2515775408\\
    81.4847028742	33.9380042236\\
    81.3738741092	33.8271754586\\
    81.331375461	33.7897737058\\
    81.2443981426	33.720809362\\
    81.208026708	33.6945117934\\
    79.7554164389	33.0234086778\\
    79.7116091385	33.0076029951\\
    79.4237766888	33.3539801213\\
    79.3793182381	33.4309859712\\
    79.1280164489	33.683245374\\
    79.0835587722	33.7602498832\\
    78.7826919704	33.9736485577\\
    78.7493270739	34.0314394204\\
    78.3878032534	34.2251896725\\
    78.3612429581	34.2711943822\\
    77.9433502979	34.4378687184\\
    77.9213509553	34.4759734667\\
    77.4493331038	34.6116856953\\
    77.4305982098	34.6441361387\\
    76.9057516713	34.7466406032\\
    76.3126060001	34.8427334422\\
    76.0610326396	35.0923664608\\
    75.7337771072	35.3197890394\\
    75.6861061121	35.31936715\\
    75.3755512044	35.5197002819\\
    75.3260105019	35.5170290354\\
    74.9575580722	35.7071191978\\
    74.9131050395	35.7841156635\\
    74.8865349699	35.85773686\\
    75.1509462579	36.1830240151\\
    75.415357546	36.5048191907\\
    75.679768834	36.8266143662\\
    75.944180122	37.1484095418\\
    76.2085914101	37.4702047174\\
    76.4730026981	37.7919998929\\
    76.7374139861	38.1137950685\\
    77.0085112153	38.4436611794\\
    77.0898148684	38.5398641205\\
    77.2006436334	38.6506928855\\
    77.2469881651	38.691653754\\
    77.355855261	38.7784549086\\
    78.8144801762	39.4543479712\\
    78.8583067002	39.470161044\\
    79.6193691292	39.5564660619\\
    79.6947030297	39.5868034013\\
    80.4125418754	39.6373541861\\
    80.4831244834	39.6655012753\\
    81.1572569584	39.6800752718\\
    81.2235710614	39.7062546661\\
    81.8539265756	39.6848193337\\
    81.9160427637	39.7090635736\\
    82.5024549794	39.651542234\\
    82.5605395903	39.6739279979\\
    83.1026531681	39.5801568467\\
    83.1570615411	39.600847939\\
    83.6545662002	39.4706839431\\
    83.7056086161	39.4898233969\\
    84.1858863251	39.3130524249\\
    84.2303447758	39.236046575\\
    84.2569298334	39.1623994185\\
    84.2932461409	38.6650203458\\
    84.2693549768	38.6278776047\\
    84.2715654079	38.1121670688\\
    84.2470874768	38.0758713664\\
    84.215668305	37.5235572935\\
    84.1908281699	37.493144083\\
    84.1255548322	36.9086962169\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y\\
    54.8856380386	59.5988405225\\
    54.6723736297	59.5562439602\\
    54.4539006654	59.5106402638\\
    54.2354277099	59.4650365692\\
    54.0048826919	59.4170316924\\
    53.973091585	59.4242063535\\
    53.9478093463	59.4660675131\\
    54.0278135327	59.7412825711\\
    54.0415701762	59.7794107193\\
    54.0987527239	60.0081689899\\
    54.1091645649	60.0370266264\\
    54.154991332	60.2634250531\\
    54.1634693181	60.2869227842\\
    54.1965293571	60.5070507607\\
    54.2037469127	60.5270550609\\
    54.2233667993	60.7390461126\\
    54.2296975723	60.7565925913\\
    54.2355036585	60.9594111089\\
    54.2329399346	61.1656530922\\
    54.2156756278	61.3627573773\\
    54.2295858128	61.4038037411\\
    54.3652367085	61.5535342381\\
    54.4989069841	61.7061079595\\
    54.6275116818	61.8529745837\\
    54.9886591187	62.2550536623\\
    55.1231636092	62.401872108\\
    55.1812914176	62.4599999164\\
    55.2403383489	62.5132617869\\
    55.2654092721	62.5332058728\\
    55.5501855129	62.5856710117\\
    55.8232093794	62.6308176918\\
    56.0962332458	62.675964372\\
    56.6422809788	62.7662577324\\
    56.9153048452	62.8114044125\\
    57.4613525782	62.9016977729\\
    57.4869213521	62.8934079602\\
    57.5120061313	62.8520150096\\
    57.5466889195	62.7226343788\\
    57.5621131951	62.6959181822\\
    57.5864736101	62.5461989124\\
    57.5970313036	62.527912078\\
    57.6087999269	62.3617850324\\
    57.6167793378	62.3454623228\\
    57.6149827241	62.1671152394\\
    57.6055943988	61.9611981357\\
    57.5806761619	61.7439775535\\
    57.5418224081	61.5126461431\\
    57.4814198968	61.2619855793\\
    57.4675097118	61.2234318728\\
    57.1093512753	60.8292064156\\
    57.0512234669	60.7710786072\\
    56.9921765356	60.7178167367\\
    56.9760743441	60.7050800042\\
    56.6874625372	60.4868069064\\
    56.6710972355	60.4764967713\\
    56.3863597434	60.2602484548\\
    56.3700357315	60.2500461279\\
    56.0816772888	60.0281769787\\
    56.0654004222	60.0180847861\\
    55.7734200799	59.7905964475\\
    55.7571913075	59.7806127459\\
    55.5462740945	59.7386604579\\
    55.3277976802	59.6930560753\\
    55.1093212757	59.6474516946\\
    54.8908465852	59.6018476549\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y\\
    48.7719730563	55.7522846219\\
    48.6343950888	55.7319163836\\
    48.485960147	55.7019149983\\
    48.3283856735	55.6629001197\\
    48.1456590845	55.6104642175\\
    48.1199485555	55.6504974678\\
    48.1060383705	55.6890511743\\
    48.082661423	55.859415009\\
    48.0757415467	55.8785942565\\
    48.0434931334	56.0211702908\\
    48.0307428276	56.0565092561\\
    47.9938164584	56.1688891378\\
    47.9849523982	56.1842424666\\
    47.9338197534	56.2988651479\\
    47.8498161355	56.442854191\\
    47.746267297	56.5743488755\\
    47.6280318108	56.6942209786\\
    47.4924660809	56.8047532637\\
    47.4693452067	56.8447915936\\
    47.4554350217	56.8833453001\\
    47.6305112621	57.1001680544\\
    47.8061235901	57.3140489367\\
    47.9817359182	57.527929819\\
    48.1573482462	57.7418107012\\
    48.3329605743	57.9556915835\\
    48.5085729023	58.1695724658\\
    48.6841852304	58.3834533481\\
    48.8597975584	58.5973342304\\
    48.8955469986	58.6396229379\\
    49.206555981	59.003295845\\
    49.2646837894	59.0614236534\\
    49.2772988374	59.072368013\\
    49.293396122	59.085100776\\
    49.3240300441	59.09821123\\
    49.5267367336	59.1460774614\\
    49.7211336121	59.1858709538\\
    49.9059608731	59.2173569959\\
    50.0812185169	59.2405355877\\
    50.1781828075	59.0905735499\\
    50.2012750257	59.0505758394\\
    50.2151852107	59.0120221329\\
    50.2773372706	58.8842490707\\
    50.2912474556	58.8456953642\\
    50.3382118725	58.7060107524\\
    50.3521220575	58.6674570459\\
    50.3978090163	58.4773071778\\
    50.4283083321	58.2752457601\\
    50.4440439448	58.0585726728\\
    50.4442152226	57.8326243482\\
    50.429197545	57.5922740895\\
    50.3913898251	57.5468649525\\
    50.0803808428	57.1831920455\\
    49.9304691778	57.0122477948\\
    49.9075918025	56.9893704195\\
    49.7817383173	56.8458597079\\
    49.758860942	56.8229823326\\
    49.6330074569	56.6794716211\\
    49.6101300815	56.6565942457\\
    49.4842765964	56.5130835342\\
    49.461399221	56.4902061588\\
    49.3355457359	56.3466954473\\
    49.3126683606	56.3238180719\\
    49.1868148754	56.1803073604\\
    49.1639375001	56.1574299851\\
    49.038084015	56.0139192735\\
    49.0152839017	55.9911191602\\
    48.8917283914	55.8502288291\\
    48.8312253461	55.7894033782\\
    48.8185951686	55.7780736179\\
    48.8024929771	55.7653368854\\
    48.7719730563	55.7522846219\\
}--cycle;


\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
46.207072626	55.3588406794\\
49.0287026769	59.0231575961\\
55.6583867571	62.8507261747\\
59.3207574151	64.7113352244\\
85.7697430354	38.5623211188\\
83.8359955709	35.0684522766\\
72.0916131703	28.2879739751\\
65.2389481554	26.272547581\\
46.207072626	55.3588406794\\
}--cycle;


==> figures/overview/pose-hypercube_13.tikz <==
\addplot3 [plotstyle6]
 table[row sep=crcr] {%
-1	-1	-1\\
1	-1	-1\\
1	1	-1\\
-1	1	-1\\
-1	-1	-1\\
nan	nan	nan\\
-1	-1	1\\
1	-1	1\\
1	1	1\\
-1	1	1\\
-1	-1	1\\
nan	nan	nan\\
-1	-1	-1\\
1	-1	-1\\
1	-1	1\\
-1	-1	1\\
-1	-1	-1\\
nan	nan	nan\\
-1	1	-1\\
1	1	-1\\
1	1	1\\
-1	1	1\\
-1	1	-1\\
nan	nan	nan\\
1	-1	-1\\
1	1	-1\\
1	1	1\\
1	-1	1\\
1	-1	-1\\
nan	nan	nan\\
-1	-1	-1\\
-1	1	-1\\
-1	1	1\\
-1	-1	1\\
-1	-1	-1\\
nan	nan	nan\\
};
 
\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.818054930755327	1	1\\
1	1	-0.136636408932115\\
1	1	0.45623591713783\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	0.62292384604888	1\\
-0.473969219251417	1	1\\
-0.818054930755328	1	1\\
-1	0.648697711118211	1\\
-1	0.62292384604888	1\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.428095112073412\\
0.488137890292795	-1	-0.977086179538493\\
0.296294827237193	-1	-0.313440755989024\\
-1	-1	0.164777213996532\\
-1	-1	-0.428095112073412\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.818054930755328	1	1\\
-0.667286497988179	1	0.478444626415055\\
1	1	-0.136636408932115\\
1	1	0.45623591713783\\
-0.473969219251417	1	1\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.428095112073412\\
0.488137890292795	-1	-0.977086179538493\\
1	0.238737943837475	-0.52841290354383\\
1	1	-0.136636408932115\\
-0.667286497988179	1	0.478444626415056\\
-1	0.194812760012958	0.18680425279824\\
-1	-1	-0.428095112073412\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	0.164777213996532\\
0.296294827237194	-1	-0.313440755989024\\
1	0.703010014307615	0.303392760714301\\
1	1	0.45623591713783\\
-0.473969219251417	1	1\\
-1	0.62292384604888	1\\
-1	-1	0.164777213996532\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
0.296294827237193	-1	-0.313440755989024\\
0.488137890292794	-1	-0.977086179538493\\
1	0.238737943837475	-0.52841290354383\\
1	0.703010014307616	0.303392760714301\\
0.296294827237193	-1	-0.313440755989024\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	0.194812760012958	0.18680425279824\\
-0.667286497988179	1	0.478444626415055\\
-0.818054930755328	1	1\\
-1	0.648697711118211	1\\
-1	0.194812760012958	0.18680425279824\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.428095112073412\\
-1	0.194812760012958	0.18680425279824\\
-1	0.648697711118211	1\\
-1	-1	0.164777213996532\\
-1	-1	-0.428095112073412\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
1	0.238737943837475	-0.52841290354383\\
1	0.703010014307616	0.303392760714301\\
1	1	0.45623591713783\\
1	1	-0.136636408932115\\
1	0.238737943837475	-0.52841290354383\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.999999999999999	-1	0.435032178707822\\
0.156662543298526	-1	0.859750249466857\\
0.98435130504683	1	0.135867946880098\\
-0.803483193652584	1	-0.520611873896881\\
-1	0.525143229123181	-0.348741667546268\\
-0.999999999999999	-1	0.435032178707822\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.133048993526573\\
0.552641931881532	-1	0.437069827826242\\
1	0.0809813755922569	0.0458181842176796\\
1	1	-0.426467138417434\\
-0.407503805069576	1	-0.943292295537495\\
-1	-0.431688388951688	-0.425105351746958\\
-1	-1	-0.133048993526573\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.803483193652584	1	-0.520611873896881\\
-0.407503805069576	1	-0.943292295537495\\
1	1	-0.426467138417434\\
1	1	0.119164054779551\\
0.98435130504683	1	0.135867946880098\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.133048993526573\\
0.552641931881533	-1	0.437069827826242\\
0.156662543298525	-1	0.859750249466856\\
-1	-1	0.435032178707822\\
-1	-1	-0.133048993526573\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
0.156662543298525	-1	0.859750249466857\\
0.552641931881532	-1	0.437069827826242\\
1	0.080981375592257	0.0458181842176792\\
1	1	0.119164054779551\\
0.98435130504683	1	0.135867946880098\\
0.156662543298525	-1	0.859750249466857\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-0.431688388951688	-0.425105351746958\\
-0.407503805069576	1	-0.943292295537495\\
-0.803483193652584	1	-0.520611873896881\\
-1	0.525143229123181	-0.348741667546268\\
-1	-0.431688388951688	-0.425105351746958\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.133048993526573\\
-1	-0.431688388951688	-0.425105351746958\\
-1	0.525143229123181	-0.348741667546268\\
-1	-1	0.435032178707822\\
-1	-1	-0.133048993526573\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
1	1	0.119164054779551\\
1	1	-0.426467138417434\\
1	0.0809813755922573	0.0458181842176793\\
1	1	0.119164054779551\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.575159287957493\\
0.0535042921072824	-1	0.308600104229261\\
0.846162550120194	0.915895958010828	1\\
0.844778016147262	1	1\\
-0.185356740207255	1	0.135844748837902\\
-1	-0.969034843048671	-0.574731668195862\\
-1	-1	-0.575159287957493\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.746937616289464	-1	-0.951961190057611\\
0.319377803303895	-1	-0.057454851394089\\
1	0.645099010072103	0.536221062655712\\
1	1	0.541122141534599\\
0.0805167709893586	1	-0.230210206785448\\
-0.746937616289464	-1	-0.951961190057611\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
0.844778016147262	1	1\\
0.846162550120194	0.915895958010828	1\\
0.903003320712973	1	1\\
0.844778016147262	1	1\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.603544609473184\\
-0.746937616289464	-1	-0.951961190057611\\
0.319377803303895	-1	-0.0574548513940889\\
0.0535042921072826	-1	0.308600104229261\\
-1	-1	-0.575159287957493\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.185356740207255	1	0.135844748837902\\
0.0805167709893583	1	-0.230210206785448\\
1	1	0.541122141534599\\
1	1	0.866454860537918\\
0.903003320712973	1	1\\
0.844778016147262	1	1\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.603544609473184\\
-0.746937616289464	-1	-0.951961190057611\\
0.0805167709893585	1	-0.230210206785448\\
-0.185356740207255	1	0.135844748837902\\
-1	-0.969034843048671	-0.574731668195862\\
-1	-1	-0.603544609473184\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
0.0535042921072825	-1	0.308600104229261\\
0.319377803303895	-1	-0.0574548513940892\\
1	0.645099010072103	0.536221062655712\\
1	1	0.866454860537918\\
0.903003320712973	1	1\\
0.846162550120194	0.915895958010828	1\\
0.0535042921072825	-1	0.308600104229261\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	-0.603544609473184\\
-1	-1	-0.575159287957493\\
-1	-0.969034843048671	-0.574731668195862\\
-1	-1	-0.603544609473184\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
1	1	0.866454860537918\\
1	1	0.541122141534599\\
1	0.645099010072103	0.536221062655712\\
1	1	0.866454860537918\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.187049939526441	1	-0.167189507388405\\
-0.0367480131219391	1	-0.587614566198335\\
1	1	-0.621479810125324\\
1	1	-0.205964344906084\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	0.516051086872821\\
-0.863322939053954	-1	0.133737547979357\\
0.372996993738601	-1	0.0933533123059836\\
0.222695067334099	-1	0.513778371115914\\
-1	-1	0.553717552266508\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.863322939053954	-1	0.133737547979357\\
0.372996993738601	-1	0.0933533123059835\\
1	0.517111121062412	-0.453832345004446\\
1	1	-0.621479810125324\\
-0.0367480131219389	1	-0.587614566198335\\
-0.863322939053954	-1	0.133737547979357\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-0.999999999999999	-1	0.553717552266508\\
0.222695067334099	-1	0.513778371115914\\
1	0.880785173320958	-0.164575809428651\\
0.999999999999999	1	-0.205964344906084\\
-0.187049939526441	1	-0.167189507388405\\
-1	-0.967032957252865	0.542272183797371\\
-0.999999999999999	-1	0.553717552266508\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-1	0.516051086872821\\
-0.863322939053953	-1	0.133737547979357\\
-0.0367480131219392	1	-0.587614566198335\\
-0.187049939526441	1	-0.167189507388405\\
-1	-0.967032957252865	0.542272183797371\\
-1	-1	0.516051086872821\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
0.222695067334099	-1	0.513778371115914\\
0.372996993738601	-1	0.0933533123059836\\
1	0.517111121062412	-0.453832345004446\\
1	0.880785173320959	-0.164575809428651\\
0.222695067334099	-1	0.513778371115914\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
-1	-0.967032957252865	0.542272183797371\\
-1	-1	0.553717552266508\\
-1	-1	0.516051086872821\\
}--cycle;

\addplot3[plotstyle8]
table[row sep=crcr] {%
x	y	z\\
1	0.517111121062412	-0.453832345004446\\
1	1	-0.621479810125324\\
1	1	-0.205964344906084\\
1	0.880785173320959	-0.164575809428651\\
1	0.517111121062412	-0.453832345004446\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
0.0522188910857768	0.0676307511785747	-0.266824363741731\\
0.0877563352544307	-0.0181685635259733	-0.238197720679396\\
0.394006298858606	-0.291903289848504	0.0149278056572623\\
0.536032032458887	0.050601191113925	0.138799661647867\\
0.290735489262383	0.642829354900071	-0.0587952062662659\\
0.0522188910857768	0.0676307511785747	-0.266824363741731\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.522781393423476	-0.176017720967046	-0.16345313153333\\
-0.284368905510723	-0.751625465374381	0.0285963912374063\\
-0.0458523073341171	-0.176426861652885	0.236625548712871\\
-0.20229380442288	0.20127540578842	0.110606500296115\\
-0.332022882983281	0.317230860600175	0.00338120986566887\\
-0.507955203207199	-0.107041603940641	-0.1500632574321\\
-0.522781393423476	-0.176017720967046	-0.16345313153333\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
0.394006298858605	-0.291903289848504	0.0149278056572622\\
0.0877563352544308	-0.0181685635259734	-0.238197720679396\\
-0.205186260567601	-0.720731556628259	0.0152842741172417\\
0.394006298858605	-0.291903289848504	0.0149278056572622\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.0782017961175231	0.498884746384452	0.00323020797066537\\
-0.332022882983281	0.317230860600175	0.00338120986566885\\
-0.20229380442288	0.20127540578842	0.110606500296115\\
-0.0782017961175231	0.498884746384452	0.00323020797066537\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.522781393423476	-0.176017720967046	-0.16345313153333\\
-0.284368905510723	-0.751625465374381	0.0285963912374063\\
-0.205186260567601	-0.720731556628259	0.0152842741172415\\
0.0877563352544307	-0.0181685635259733	-0.238197720679396\\
0.0522188910857769	0.0676307511785747	-0.266824363741731\\
-0.513268384014401	-0.152999821172062	-0.171755136873851\\
-0.522781393423476	-0.176017720967046	-0.16345313153333\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.20229380442288	0.20127540578842	0.110606500296115\\
-0.0458523073341172	-0.176426861652885	0.236625548712872\\
0.536032032458887	0.0506011911139251	0.138799661647866\\
0.290735489262383	0.642829354900071	-0.0587952062662659\\
-0.0782017961175231	0.498884746384452	0.00323020797066538\\
-0.20229380442288	0.20127540578842	0.110606500296115\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.284368905510723	-0.751625465374381	0.0285963912374064\\
-0.205186260567601	-0.720731556628259	0.0152842741172416\\
0.394006298858606	-0.291903289848504	0.0149278056572626\\
0.536032032458887	0.0506011911139249	0.138799661647866\\
-0.0458523073341172	-0.176426861652885	0.236625548712871\\
-0.284368905510723	-0.751625465374381	0.0285963912374064\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.513268384014401	-0.152999821172063	-0.171755136873851\\
0.0522188910857769	0.0676307511785747	-0.266824363741731\\
0.290735489262383	0.642829354900071	-0.0587952062662659\\
-0.0782017961175232	0.498884746384452	0.00323020797066534\\
-0.332022882983281	0.317230860600175	0.00338120986566889\\
-0.507955203207198	-0.107041603940641	-0.1500632574321\\
-0.513268384014401	-0.152999821172063	-0.171755136873851\\
}--cycle;

\addplot3[plotstyle11]
table[row sep=crcr] {%
x	y	z\\
-0.513268384014401	-0.152999821172062	-0.171755136873851\\
-0.507955203207198	-0.107041603940641	-0.1500632574321\\
-0.522781393423476	-0.176017720967046	-0.16345313153333\\
-0.513268384014401	-0.152999821172062	-0.171755136873851\\
}--cycle;


==> figures/overview/pose-hypercube_15.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
49	57\\
49	58\\
51	58\\
51	59\\
53	59\\
53	60\\
54	60\\
54	61\\
57	61\\
57	59\\
58	59\\
58	58\\
59	58\\
59	57\\
60	57\\
60	56\\
61	56\\
61	55\\
62	55\\
62	54\\
63	54\\
63	53\\
64	53\\
64	52\\
65	52\\
65	51\\
66	51\\
66	50\\
67	50\\
67	49\\
68	49\\
68	48\\
69	48\\
69	47\\
70	47\\
70	46\\
71	46\\
71	45\\
72	45\\
72	44\\
73	44\\
73	43\\
74	43\\
74	42\\
75	42\\
75	41\\
76	41\\
76	40\\
77	40\\
77	39\\
78	39\\
78	38\\
79	38\\
79	37\\
80	37\\
80	36\\
78	36\\
78	35\\
76	35\\
76	34\\
74	34\\
74	33\\
73	33\\
73	32\\
71	32\\
71	31\\
69	31\\
69	30\\
67	30\\
67	31\\
66	31\\
66	33\\
65	33\\
65	34\\
64	34\\
64	36\\
63	36\\
63	37\\
62	37\\
62	39\\
61	39\\
61	40\\
60	40\\
60	42\\
59	42\\
59	43\\
58	43\\
58	45\\
57	45\\
57	46\\
56	46\\
56	48\\
55	48\\
55	49\\
54	49\\
54	51\\
53	51\\
53	52\\
52	52\\
52	54\\
51	54\\
51	55\\
50	55\\
50	57\\
49	57\\
}--cycle;




==> figures/overview/pose-hypercube_15_w_critpixel.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
49	57\\
49	58\\
51	58\\
51	59\\
53	59\\
53	60\\
54	60\\
54	61\\
57	61\\
57	59\\
58	59\\
58	58\\
59	58\\
59	57\\
60	57\\
60	56\\
61	56\\
61	55\\
62	55\\
62	54\\
63	54\\
63	53\\
64	53\\
64	52\\
65	52\\
65	51\\
66	51\\
66	50\\
67	50\\
67	49\\
68	49\\
68	48\\
69	48\\
69	47\\
70	47\\
70	46\\
71	46\\
71	45\\
72	45\\
72	44\\
73	44\\
73	43\\
74	43\\
74	42\\
75	42\\
75	41\\
76	41\\
76	40\\
77	40\\
77	39\\
78	39\\
78	38\\
79	38\\
79	37\\
80	37\\
80	36\\
78	36\\
78	35\\
76	35\\
76	34\\
74	34\\
74	33\\
73	33\\
73	32\\
71	32\\
71	31\\
69	31\\
69	30\\
67	30\\
67	31\\
66	31\\
66	33\\
65	33\\
65	34\\
64	34\\
64	36\\
63	36\\
63	37\\
62	37\\
62	39\\
61	39\\
61	40\\
60	40\\
60	42\\
59	42\\
59	43\\
58	43\\
58	45\\
57	45\\
57	46\\
56	46\\
56	48\\
55	48\\
55	49\\
54	49\\
54	51\\
53	51\\
53	52\\
52	52\\
52	54\\
51	54\\
51	55\\
50	55\\
50	57\\
49	57\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y	\\
    67.4414974588	27.2012071305\\
    71.0032360354	27.8392185407\\
    71.1394156954	27.8908330381\\
    71.2542791686	27.9413951827\\
    72.2567096329	28.3826584733\\
    72.2916386971	28.4028243496\\
    72.381807236	28.4706496051\\
    72.7714155588	28.7788252103\\
    72.8803458352	28.8761078834\\
    72.9749851443	28.969528966\\
    73.0022226569	28.9967664786\\
    73.0337323071	29.0366293159\\
    73.2322359512	29.3330107966\\
    73.2796833755	29.4589289403\\
    73.3032758541	29.5243182573\\
    73.2686245716	29.602282286\\
    73.2369780491	29.6495656026\\
    70.920693677	31.8606802489\\
    70.8768863766	31.8764859317\\
    68.566894335	32.4137215825\\
    68.3723040899	32.4212934844\\
    64.8073789657	31.7832820742\\
    64.6711993057	31.7316675768\\
    64.5563358326	31.6811054322\\
    63.5539053683	31.2398421416\\
    63.518976304	31.2196762653\\
    63.4288077651	31.1518510098\\
    63.0391994424	30.8436754046\\
    62.930269166	30.7463927314\\
    62.8356298569	30.6529716489\\
    62.8083923443	30.6257341363\\
    62.776882694	30.585871299\\
    62.57837905	30.2894898183\\
    62.5309316257	30.1635716746\\
    62.5073391471	30.0981823576\\
    62.5419904296	30.0202183289\\
    62.573636952	29.9729350122\\
    64.8899213242	27.7618203659\\
    64.9337286246	27.7460146832\\
    67.2437206661	27.2087790324\\
    67.4383109113	27.2012071305\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y	\\
    79.84714883	32.9433723855\\
    80.0155588459	33.0158243652\\
    81.1708974781	33.5484122225\\
    81.3062804006	33.6108210251\\
    81.3595206182	33.6385137559\\
    82.285493064	34.343238568\\
    82.684119352	34.6585472777\\
    82.75745041	34.716551283\\
    82.827334458	34.7780332411\\
    82.8625397898	34.8090163705\\
    82.9480300102	34.8941126064\\
    83.0303720885	34.9862664824\\
    85.3736395288	37.7630096302\\
    85.4812200578	37.9552743783\\
    85.4576275792	38.0254162937\\
    84.8363936366	39.5474460255\\
    84.7839190629	39.6458662757\\
    80.3983714153	40.6859443033\\
    80.2655993919	40.7078127003\\
    80.0939665976	40.6353607207\\
    78.9386279654	40.1027728633\\
    78.803245043	40.0403640607\\
    78.7500048254	40.01267133\\
    77.8240323796	39.3079465179\\
    77.4254060916	38.9926378081\\
    77.3520750336	38.9346338029\\
    77.2821909856	38.8731518447\\
    77.2469856538	38.8421687153\\
    77.1614954333	38.7570724794\\
    77.0791533551	38.6649186034\\
    74.7358859148	35.8881754557\\
    74.6283053857	35.6959107075\\
    74.6518978643	35.6257687921\\
    75.273131807	34.1037390603\\
    75.3256063807	34.0053188101\\
    79.7111540283	32.9652407826\\
    79.8439260517	32.9433723855\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y	\\
    54.8393091287	59.3590171368\\
    56.8090699751	59.7115897013\\
    56.9662994527	59.763221639\\
    57.2601131076	59.9849864543\\
    57.3927661611	60.0899134609\\
    58.2656271613	60.8637214019\\
    58.3209637896	60.9136364824\\
    58.3700968575	60.9624060373\\
    58.4303378882	61.0273107202\\
    58.4826030638	61.0847035184\\
    58.7363469709	61.3633416877\\
    58.7492011718	61.379760331\\
    58.7622372893	61.4158914572\\
    58.9188048384	63.1521757154\\
    58.8934721878	63.2008542158\\
    58.8228046579	63.2594819528\\
    58.8012722148	63.2672508626\\
    56.8299482128	62.915199201\\
    56.6727187351	62.8635672633\\
    56.3789050802	62.641802448\\
    56.2462520268	62.5368754414\\
    55.3733910265	61.7630675004\\
    55.3180543983	61.7131524199\\
    55.2689213303	61.664382865\\
    55.2086802996	61.5994781821\\
    55.1564151241	61.5420853839\\
    54.902671217	61.2634472145\\
    54.889817016	61.2470285713\\
    54.8767808985	61.2108974451\\
    54.7202133495	59.4746131869\\
    54.7455460001	59.4259346864\\
    54.81621353	59.3673069495\\
    54.8377459731	59.3595380397\\
}--cycle;

\addplot[plotstyle7]
table[row sep=crcr] {%
    x	y	\\
    47.9659007946	55.4201640295\\
    48.6724160759	55.5573976958\\
    48.693948519	55.5651666056\\
    48.7092650077	55.5736968055\\
    48.7260617696	55.5862267531\\
    48.8454571965	55.6806671328\\
    48.8705150369	55.7024668077\\
    48.9974047355	55.8147468557\\
    49.0428275004	55.8601696206\\
    49.0972642591	55.9216729145\\
    49.1432412517	55.9754353057\\
    49.3665415263	56.2365475712\\
    49.3962238595	56.2716514522\\
    50.687060029	57.8012804089\\
    50.7468052836	57.8903859278\\
    50.7347221713	57.977579216\\
    50.2594254666	59.3471462787\\
    50.246389349	59.3832774049\\
    50.2247500222	59.4216672336\\
    50.213352664	59.4365451471\\
    49.5081433536	59.2993114807\\
    49.4866109105	59.2915425709\\
    49.4712944218	59.283012371\\
    49.4544976599	59.2704824235\\
    49.335102233	59.1760420437\\
    49.3100443926	59.1542423689\\
    49.183154694	59.0419623208\\
    49.1377319291	58.9965395559\\
    49.0832951704	58.935036262\\
    49.0373181778	58.8812738709\\
    48.8140179032	58.6201616053\\
    48.78433557	58.5850577243\\
    47.4934994005	57.0554287677\\
    47.4337541459	56.9663232488\\
    47.4458372582	56.8791299605\\
    47.9211339629	55.5095628978\\
    47.9341700805	55.4734317716\\
    47.9558094073	55.4350419429\\
}--cycle;



\addplot[plotstyle2]
table[row sep=crcr] {%
    x	y\\
    67 30 \\
    68 30 \\
    68 31 \\
    67 31 \\
    67 30 \\
    nan nan \\
    79 36 \\
    80 36 \\
    80 37 \\
    79 37 \\
    79 36 \\
    nan nan \\
    56 60 \\
    57 60 \\
    57 61 \\
    56 61 \\
    56 60 \\
    nan nan \\
    49 57 \\
    50 57 \\
    50 58 \\
    49 58 \\
    49 57 \\
};



==> figures/overview/pose-supportFunc_15.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
46	54\\
46	56\\
47	56\\
47	57\\
48	57\\
48	58\\
49	58\\
49	59\\
50	59\\
50	60\\
52	60\\
52	61\\
53	61\\
53	62\\
55	62\\
55	63\\
57	63\\
57	64\\
59	64\\
59	65\\
60	65\\
60	64\\
61	64\\
61	63\\
62	63\\
62	62\\
63	62\\
63	61\\
64	61\\
64	60\\
65	60\\
65	59\\
66	59\\
66	58\\
67	58\\
67	57\\
68	57\\
68	56\\
69	56\\
69	55\\
70	55\\
70	54\\
71	54\\
71	53\\
72	53\\
72	52\\
73	52\\
73	51\\
74	51\\
74	50\\
75	50\\
75	49\\
76	49\\
76	48\\
77	48\\
77	47\\
78	47\\
78	46\\
79	46\\
79	45\\
80	45\\
80	44\\
81	44\\
81	43\\
82	43\\
82	42\\
83	42\\
83	41\\
84	41\\
84	40\\
85	40\\
85	39\\
86	39\\
86	38\\
85	38\\
85	36\\
84	36\\
84	35\\
83	35\\
83	34\\
81	34\\
81	33\\
79	33\\
79	32\\
78	32\\
78	31\\
76	31\\
76	30\\
74	30\\
74	29\\
72	29\\
72	28\\
70	28\\
70	27\\
66	27\\
66	26\\
65	26\\
65	27\\
64	27\\
64	29\\
63	29\\
63	30\\
62	30\\
62	32\\
61	32\\
61	33\\
60	33\\
60	34\\
59	34\\
59	36\\
58	36\\
58	37\\
57	37\\
57	39\\
56	39\\
56	40\\
55	40\\
55	42\\
54	42\\
54	43\\
53	43\\
53	45\\
52	45\\
52	46\\
51	46\\
51	48\\
50	48\\
50	49\\
49	49\\
49	51\\
48	51\\
48	52\\
47	52\\
47	54\\
46	54\\
}--cycle;


==> figures/pz_sin_cos/pose_pZ_sin_cos.tikz <==
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={color=black},
plotstyle2/.style={color=CORAcolorBlue, dashed},
plotstyle3/.style={area legend, thick, draw=CORAcolorBlue, fill=CORAcolorBlue, fill opacity=0.2, forget plot},
plotstyle4/.style={color=white!70!black, dashed, forget plot},
/.style={}
}
\def\rows{1}
\def\cols{2}
\def\horzsep{1cm}
\def\basepath{./figures/pz_sin_cos/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\iftwocol 0.6\linewidth \else \linewidth \fi -\horzsep,
legend style={legend columns=4,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=-0.4764,xmax=2.5708,ymin=-0.600000023841858,ymax=1.2,title={(a) $\sin(x)$},xlabel={$x$},ylabel={$f(x)$}]
\input{\basepath pose_pZ_sin_cos_11.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=-0.4764,xmax=2.5708,ymin=-1,ymax=1.2,title={(b) $\cos(x)$},xlabel={$x$}]
\input{\basepath pose_pZ_sin_cos_legends.tikz}
\input{\basepath pose_pZ_sin_cos_12.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-4ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/pz_sin_cos/pose_pZ_sin_cos_11.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-0.4764012244	-0.4585840965\\
-0.4456214512	-0.4310187256\\
-0.4148416779	-0.4030450422\\
-0.3840619047	-0.3746895463\\
-0.3532821314	-0.3459790997\\
-0.3225023582	-0.3169409003\\
-0.2917225849	-0.2876024565\\
-0.2609428117	-0.2579915613\\
-0.2301630384	-0.2281362656\\
-0.1993832652	-0.1980648519\\
-0.168603492	-0.1678058075\\
-0.1378237187	-0.1373877974\\
-0.1070439455	-0.1068396371\\
-0.0762641722	-0.0761902655\\
-0.045484399	-0.0454687173\\
-0.0147046257	-0.0147040958\\
0.0160751475	0.0160744552\\
0.0468549208	0.0468377785\\
0.077634694	0.0775567316\\
0.1084144672	0.1082022136\\
0.1391942405	0.1387451935\\
0.1699740137	0.1691567373\\
0.200753787	0.1994080357\\
0.2315335602	0.2294704309\\
0.2623133335	0.2593154443\\
0.2930931067	0.288914803\\
0.32387288	0.3182404671\\
0.3546526532	0.3472646558\\
0.3854324264	0.3759598738\\
0.4162121997	0.4042989376\\
0.4469919729	0.4322550011\\
0.4777717462	0.459801581\\
0.5085515194	0.4869125817\\
0.5393312927	0.5135623207\\
0.5701110659	0.5397255519\\
0.6008908392	0.5653774905\\
0.6316706124	0.590493836\\
0.6624503856	0.615050795\\
0.6932301589	0.6390251043\\
0.7240099321	0.6623940525\\
0.7547897054	0.6851355019\\
0.7855694786	0.707227909\\
0.8163492519	0.7286503451\\
0.8471290251	0.7493825165\\
0.8779087984	0.7694047831\\
0.9086885716	0.7886981774\\
0.9394683448	0.8072444224\\
0.9702481181	0.825025949\\
1.0010278913	0.8420259122\\
1.0318076646	0.8582282078\\
1.0625874378	0.8736174869\\
1.0933672111	0.888179171\\
1.1241469843	0.9018994655\\
1.1549267576	0.914765373\\
1.1857065308	0.9267647052\\
1.216486304	0.9378860951\\
1.2472660773	0.9481190069\\
1.2780458505	0.9574537471\\
1.3088256238	0.9658814725\\
1.339605397	0.9733941994\\
1.3703851703	0.9799848108\\
1.4011649435	0.9856470634\\
1.4319447168	0.9903755931\\
1.46272449	0.9941659206\\
1.4935042632	0.9970144552\\
1.5242840365	0.9989184984\\
1.5550638097	0.9998762465\\
1.585843583	0.9998867922\\
1.6166233562	0.9989501254\\
1.6474031295	0.9970671336\\
1.6781829027	0.9942396005\\
1.708962676	0.9904702047\\
1.7397424492	0.985762517\\
1.7705222224	0.9801209972\\
1.8013019957	0.9735509894\\
1.8320817689	0.9660587176\\
1.8628615422	0.9576512795\\
1.8936413154	0.9483366395\\
1.9244210887	0.9381236215\\
1.9552008619	0.9270219006\\
1.9859806352	0.9150419937\\
2.0167604084	0.9021952495\\
2.0475401816	0.888493838\\
2.0783199549	0.8739507388\\
2.1090997281	0.8585797289\\
2.1398795014	0.8423953696\\
2.1706592746	0.8254129926\\
2.2014390479	0.8076486857\\
2.2322188211	0.7891192773\\
2.2629985944	0.7698423207\\
2.2937783676	0.7498360773\\
2.3245581408	0.7291194995\\
2.3553379141	0.7077122125\\
2.3861176873	0.6856344958\\
2.4168974606	0.662907264\\
2.4476772338	0.6395520472\\
2.4784570071	0.6155909701\\
2.5092367803	0.5910467317\\
2.5400165536	0.565942583\\
2.5707963268	0.5403023059\\
};


\addplot [plotstyle2]
  table[row sep=crcr]{%
0.5235987756	0.5521106246\\
0.5341765286	0.5572414837\\
0.5447542817	0.5623723428\\
0.5553320347	0.5675032019\\
0.5659097878	0.572634061\\
0.5764875408	0.5777649201\\
0.5870652939	0.5828957792\\
0.6082207999	0.5931574974\\
0.618798553	0.5982883565\\
0.629376306	0.6034192156\\
0.6399540591	0.6085500747\\
0.6611095651	0.6188117929\\
0.6716873182	0.623942652\\
0.6822650712	0.6290735111\\
0.6928428243	0.6342043702\\
0.7034205773	0.6393352293\\
0.7139983304	0.6444660884\\
0.7351538364	0.6547278066\\
0.7457315895	0.6598586657\\
0.7563093425	0.6649895248\\
0.7668870956	0.6701203839\\
0.7774648486	0.6752512431\\
0.7880426017	0.6803821022\\
0.8091981077	0.6906438204\\
0.8197758608	0.6957746795\\
0.8303536138	0.7009055386\\
0.8409313669	0.7060363977\\
0.8515091199	0.7111672568\\
0.862086873	0.7162981159\\
0.883242379	0.7265598341\\
0.8938201321	0.7316906932\\
0.9043978851	0.7368215523\\
0.9149756382	0.7419524114\\
0.9255533912	0.7470832705\\
0.9361311443	0.7522141296\\
0.9572866503	0.7624758478\\
0.9678644034	0.7676067069\\
0.9784421564	0.772737566\\
0.9890199095	0.7778684251\\
1.0101754155	0.7881301433\\
1.0207531686	0.7932610024\\
1.0313309216	0.7983918615\\
1.0419086747	0.8035227206\\
1.0524864277	0.8086535797\\
1.0630641808	0.8137844388\\
1.0842196868	0.824046157\\
1.0947974399	0.8291770161\\
1.1053751929	0.8343078752\\
1.115952946	0.8394387343\\
1.126530699	0.8445695934\\
1.1371084521	0.8497004525\\
1.1582639581	0.8599621707\\
1.1688417112	0.8650930298\\
1.1794194642	0.8702238889\\
1.1899972173	0.875354748\\
1.2005749703	0.8804856071\\
1.2111527234	0.8856164662\\
1.2323082294	0.8958781844\\
1.2428859825	0.9010090435\\
1.2534637355	0.9061399026\\
1.2640414886	0.9112707617\\
1.2746192416	0.9164016208\\
1.2851969947	0.9215324799\\
1.3063525007	0.9317941981\\
1.3169302538	0.9369250572\\
1.3275080068	0.9420559163\\
1.3380857599	0.9471867754\\
1.3592412659	0.9574484936\\
1.369819019	0.9625793527\\
1.380396772	0.9677102119\\
1.3909745251	0.972841071\\
1.4015522781	0.9779719301\\
1.4121300312	0.9831027892\\
1.4332855372	0.9933645074\\
1.4438632903	0.9984953665\\
1.4544410433	1.0036262256\\
1.4650187964	1.0087570847\\
1.4755965494	1.0138879438\\
1.4861743025	1.0190188029\\
1.5073298085	1.0292805211\\
1.5179075616	1.0344113802\\
1.5284853146	1.0395422393\\
1.5390630677	1.0446730984\\
1.5496408207	1.0498039575\\
1.5602185738	1.0549348166\\
1.5707963268	1.0600656757\\
};



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0.5235987756	0.4919449521\\
0.5341765286	0.4970758112\\
0.5447542817	0.5022066703\\
0.5553320347	0.5073375294\\
0.5659097878	0.5124683885\\
0.5764875408	0.5175992476\\
0.5870652939	0.5227301067\\
0.6082207999	0.5329918249\\
0.618798553	0.538122684\\
0.629376306	0.5432535431\\
0.6399540591	0.5483844022\\
0.6611095651	0.5586461204\\
0.6716873182	0.5637769795\\
0.6822650712	0.5689078387\\
0.6928428243	0.5740386978\\
0.7034205773	0.5791695569\\
0.7139983304	0.584300416\\
0.7351538364	0.5945621342\\
0.7457315895	0.5996929933\\
0.7563093425	0.6048238524\\
0.7668870956	0.6099547115\\
0.7774648486	0.6150855706\\
0.7880426017	0.6202164297\\
0.8091981077	0.6304781479\\
0.8197758608	0.635609007\\
0.8303536138	0.6407398661\\
0.8409313669	0.6458707252\\
0.8515091199	0.6510015843\\
0.862086873	0.6561324434\\
0.883242379	0.6663941616\\
0.8938201321	0.6715250207\\
0.9043978851	0.6766558798\\
0.9149756382	0.6817867389\\
0.9255533912	0.686917598\\
0.9361311443	0.6920484571\\
0.9572866503	0.7023101753\\
0.9678644034	0.7074410344\\
0.9784421564	0.7125718935\\
0.9890199095	0.7177027526\\
1.0101754155	0.7279644708\\
1.0207531686	0.7330953299\\
1.0313309216	0.738226189\\
1.0419086747	0.7433570481\\
1.0524864277	0.7484879072\\
1.0630641808	0.7536187663\\
1.0842196868	0.7638804845\\
1.0947974399	0.7690113436\\
1.1053751929	0.7741422027\\
1.115952946	0.7792730618\\
1.126530699	0.7844039209\\
1.1371084521	0.78953478\\
1.1582639581	0.7997964982\\
1.1688417112	0.8049273573\\
1.1794194642	0.8100582164\\
1.1899972173	0.8151890755\\
1.2005749703	0.8203199346\\
1.2111527234	0.8254507937\\
1.2323082294	0.8357125119\\
1.2428859825	0.840843371\\
1.2534637355	0.8459742301\\
1.2640414886	0.8511050892\\
1.2746192416	0.8562359483\\
1.2851969947	0.8613668075\\
1.3063525007	0.8716285257\\
1.3169302538	0.8767593848\\
1.3275080068	0.8818902439\\
1.3380857599	0.887021103\\
1.3592412659	0.8972828212\\
1.369819019	0.9024136803\\
1.380396772	0.9075445394\\
1.3909745251	0.9126753985\\
1.4015522781	0.9178062576\\
1.4121300312	0.9229371167\\
1.4332855372	0.9331988349\\
1.4438632903	0.938329694\\
1.4544410433	0.9434605531\\
1.4650187964	0.9485914122\\
1.4755965494	0.9537222713\\
1.4861743025	0.9588531304\\
1.5073298085	0.9691148486\\
1.5179075616	0.9742457077\\
1.5284853146	0.9793765668\\
1.5390630677	0.9845074259\\
1.5496408207	0.989638285\\
1.5602185738	0.9947691441\\
1.5707963268	0.9999000032\\
1.5707963268	1.1202313482\\
1.5602185738	1.1151004891\\
1.5496408207	1.10996963\\
1.5390630677	1.1048387709\\
1.5284853146	1.0997079118\\
1.5179075616	1.0945770527\\
1.5073298085	1.0894461936\\
1.4861743025	1.0791844754\\
1.4755965494	1.0740536163\\
1.4650187964	1.0689227571\\
1.4544410433	1.063791898\\
1.4438632903	1.0586610389\\
1.4332855372	1.0535301798\\
1.4121300312	1.0432684616\\
1.4015522781	1.0381376025\\
1.3909745251	1.0330067434\\
1.380396772	1.0278758843\\
1.369819019	1.0227450252\\
1.3592412659	1.0176141661\\
1.3380857599	1.0073524479\\
1.3275080068	1.0022215888\\
1.3169302538	0.9970907297\\
1.3063525007	0.9919598706\\
1.2851969947	0.9816981524\\
1.2746192416	0.9765672933\\
1.2640414886	0.9714364342\\
1.2534637355	0.9663055751\\
1.2428859825	0.961174716\\
1.2323082294	0.9560438569\\
1.2111527234	0.9457821387\\
1.2005749703	0.9406512796\\
1.1899972173	0.9355204205\\
1.1794194642	0.9303895614\\
1.1688417112	0.9252587023\\
1.1582639581	0.9201278432\\
1.1371084521	0.909866125\\
1.126530699	0.9047352659\\
1.115952946	0.8996044068\\
1.1053751929	0.8944735477\\
1.0947974399	0.8893426886\\
1.0842196868	0.8842118295\\
1.0630641808	0.8739501113\\
1.0524864277	0.8688192522\\
1.0419086747	0.8636883931\\
1.0313309216	0.858557534\\
1.0207531686	0.8534266749\\
1.0101754155	0.8482958158\\
0.9890199095	0.8380340976\\
0.9784421564	0.8329032385\\
0.9678644034	0.8277723794\\
0.9572866503	0.8226415203\\
0.9361311443	0.8123798021\\
0.9255533912	0.807248943\\
0.9149756382	0.8021180839\\
0.9043978851	0.7969872248\\
0.8938201321	0.7918563657\\
0.883242379	0.7867255066\\
0.872664626	0.7815946475\\
0.862086873	0.7764637883\\
0.8515091199	0.7713329292\\
0.8409313669	0.7662020701\\
0.8303536138	0.761071211\\
0.8197758608	0.7559403519\\
0.8091981077	0.7508094928\\
0.7880426017	0.7405477746\\
0.7774648486	0.7354169155\\
0.7668870956	0.7302860564\\
0.7563093425	0.7251551973\\
0.7457315895	0.7200243382\\
0.7351538364	0.7148934791\\
0.7139983304	0.7046317609\\
0.7034205773	0.6995009018\\
0.6928428243	0.6943700427\\
0.6822650712	0.6892391836\\
0.6716873182	0.6841083245\\
0.6611095651	0.6789774654\\
0.6399540591	0.6687157472\\
0.629376306	0.6635848881\\
0.618798553	0.658454029\\
0.6082207999	0.6533231699\\
0.5870652939	0.6430614517\\
0.5764875408	0.6379305926\\
0.5659097878	0.6327997335\\
0.5553320347	0.6276688744\\
0.5447542817	0.6225380153\\
0.5341765286	0.6174071562\\
0.5235987756	0.6122762971\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
0.5235987756	-0.6\\
0.5235987756	1.2\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
1.5707963268	-0.6\\
1.5707963268	1.2\\
};


==> figures/pz_sin_cos/pose_pZ_sin_cos_12.tikz <==
\addplot [plotstyle1]
  table[row sep=crcr]{%
-0.4764012244	0.888651015\\
-0.4456214512	0.9023429826\\
-0.4148416779	0.9151801429\\
-0.3840619047	0.9271503351\\
-0.3532821314	0.9382422196\\
-0.3225023582	0.9484452887\\
-0.2917225849	0.9577498771\\
-0.2609428117	0.9661471701\\
-0.2301630384	0.973629213\\
-0.1993832652	0.9801889177\\
-0.168603492	0.9858200703\\
-0.1378237187	0.9905173361\\
-0.1070439455	0.9942762654\\
-0.0762641722	0.9970932973\\
-0.045484399	0.998965763\\
-0.0147046257	0.9998918889\\
0.0160751475	0.9998707976\\
0.0468549208	0.998902509\\
0.077634694	0.9969879404\\
0.1084144672	0.9941289056\\
0.1391942405	0.9903281129\\
0.1699740137	0.985589163\\
0.200753787	0.9799165451\\
0.2315335602	0.9733156329\\
0.2623133335	0.9657926798\\
0.2930931067	0.9573548123\\
0.32387288	0.9480100237\\
0.3546526532	0.9377671667\\
0.3854324264	0.9266359443\\
0.4162121997	0.9146269016\\
0.4469919729	0.9017514148\\
0.4777717462	0.8880216811\\
0.5085515194	0.8734507071\\
0.5393312927	0.8580522961\\
0.5701110659	0.8418410352\\
0.6008908392	0.8248322819\\
0.6316706124	0.8070421487\\
0.6624503856	0.7884874886\\
0.6932301589	0.7691858788\\
0.7240099321	0.7491556041\\
0.7547897054	0.7284156396\\
0.7855694786	0.7069856327\\
0.8163492519	0.6848858843\\
0.8471290251	0.6621373301\\
0.8779087984	0.6387615203\\
0.9086885716	0.614780599\\
0.9394683448	0.5902172841\\
0.9702481181	0.5650948447\\
1.0010278913	0.5394370799\\
1.0318076646	0.5132682957\\
1.0625874378	0.4866132824\\
1.0933672111	0.4594972907\\
1.1241469843	0.4319460083\\
1.1549267576	0.4039855349\\
1.1857065308	0.375642358\\
1.216486304	0.3469433278\\
1.2472660773	0.3179156314\\
1.2780458505	0.2885867672\\
1.3088256238	0.2589845191\\
1.339605397	0.2291369299\\
1.3703851703	0.1990722748\\
1.4011649435	0.1688190346\\
1.4319447168	0.1384058688\\
1.46272449	0.1078615884\\
1.4935042632	0.0772151286\\
1.5242840365	0.0464955214\\
1.5550638097	0.0157318681\\
1.585843583	-0.0150466884\\
1.6166233562	-0.0458109908\\
1.6474031295	-0.0765318955\\
1.6781829027	-0.1071803001\\
1.708962676	-0.1377271707\\
1.7397424492	-0.1681435696\\
1.7705222224	-0.1984006828\\
1.8013019957	-0.2284698472\\
1.8320817689	-0.2583225776\\
1.8628615422	-0.2879305939\\
1.8936413154	-0.3172658479\\
1.9244210887	-0.3463005497\\
1.9552008619	-0.3750071943\\
1.9859806352	-0.4033585871\\
2.0167604084	-0.4313278705\\
2.0475401816	-0.4588885484\\
2.0783199549	-0.4860145123\\
2.1090997281	-0.512680065\\
2.1398795014	-0.5388599458\\
2.1706592746	-0.564529354\\
2.2014390479	-0.5896639725\\
2.2322188211	-0.6142399907\\
2.2629985944	-0.6382341273\\
2.2937783676	-0.6616236522\\
2.3245581408	-0.684386408\\
2.3553379141	-0.7065008311\\
2.3861176873	-0.7279459721\\
2.4168974606	-0.7487015155\\
2.4476772338	-0.7687477993\\
2.4784570071	-0.7880658332\\
2.5092367803	-0.8066373169\\
2.5400165536	-0.8244446571\\
2.5707963268	-0.8414709848\\
};


\addplot [plotstyle2]
  table[row sep=crcr]{%
0.5235987756	0.9032891168\\
0.5341765286	0.8944022082\\
0.5447542817	0.8855152995\\
0.5553320347	0.8766283909\\
0.5659097878	0.8677414822\\
0.5764875408	0.8588545736\\
0.5870652939	0.8499676649\\
0.5976430469	0.8410807563\\
0.6082207999	0.8321938476\\
0.618798553	0.823306939\\
0.629376306	0.8144200303\\
0.6399540591	0.8055331217\\
0.6505318121	0.796646213\\
0.6611095651	0.7877593044\\
0.6716873182	0.7788723957\\
0.6822650712	0.7699854871\\
0.6928428243	0.7610985784\\
0.7034205773	0.7522116698\\
0.7139983304	0.7433247611\\
0.7245760834	0.7344378525\\
0.7351538364	0.7255509438\\
0.7457315895	0.7166640352\\
0.7563093425	0.7077771265\\
0.7668870956	0.6988902179\\
0.7774648486	0.6900033092\\
0.7880426017	0.6811164006\\
0.7986203547	0.6722294919\\
0.8091981077	0.6633425833\\
0.8197758608	0.6544556746\\
0.8303536138	0.645568766\\
0.8409313669	0.6366818573\\
0.8515091199	0.6277949486\\
0.862086873	0.61890804\\
0.872664626	0.6100211313\\
0.883242379	0.6011342227\\
0.8938201321	0.592247314\\
0.9043978851	0.5833604054\\
0.9149756382	0.5744734967\\
0.9255533912	0.5655865881\\
0.9361311443	0.5566996794\\
0.9467088973	0.5478127708\\
0.9572866503	0.5389258621\\
0.9678644034	0.5300389535\\
0.9784421564	0.5211520448\\
0.9890199095	0.5122651362\\
0.9995976625	0.5033782275\\
1.0101754155	0.4944913189\\
1.0207531686	0.4856044102\\
1.0313309216	0.4767175016\\
1.0419086747	0.4678305929\\
1.0524864277	0.4589436843\\
1.0630641808	0.4500567756\\
1.0736419338	0.441169867\\
1.0842196868	0.4322829583\\
1.0947974399	0.4233960497\\
1.1053751929	0.414509141\\
1.115952946	0.4056222324\\
1.126530699	0.3967353237\\
1.1371084521	0.3878484151\\
1.1476862051	0.3789615064\\
1.1582639581	0.3700745978\\
1.1688417112	0.3611876891\\
1.1794194642	0.3523007805\\
1.1899972173	0.3434138718\\
1.2005749703	0.3345269632\\
1.2111527234	0.3256400545\\
1.2217304764	0.3167531459\\
1.2323082294	0.3078662372\\
1.2428859825	0.2989793286\\
1.2534637355	0.2900924199\\
1.2640414886	0.2812055113\\
1.2746192416	0.2723186026\\
1.2851969947	0.263431694\\
1.2957747477	0.2545447853\\
1.3063525007	0.2456578767\\
1.3169302538	0.236770968\\
1.3275080068	0.2278840594\\
1.3380857599	0.2189971507\\
1.3486635129	0.2101102421\\
1.3592412659	0.2012233334\\
1.369819019	0.1923364248\\
1.380396772	0.1834495161\\
1.3909745251	0.1745626075\\
1.4015522781	0.1656756988\\
1.4121300312	0.1567887902\\
1.4227077842	0.1479018815\\
1.4332855372	0.1390149729\\
1.4438632903	0.1301280642\\
1.4544410433	0.1212411556\\
1.4650187964	0.1123542469\\
1.4755965494	0.1034673383\\
1.4861743025	0.0945804296\\
1.4967520555	0.085693521\\
1.5073298085	0.0768066123\\
1.5179075616	0.0679197037\\
1.5284853146	0.059032795\\
1.5390630677	0.0501458864\\
1.5496408207	0.0412589777\\
1.5602185738	0.0323720691\\
1.5707963268	0.0234851604\\
};



\addplot[plotstyle3]
table[row sep=crcr] {%
x	y\\
0.5235987756	0.8659254089\\
0.5341765286	0.8570385002\\
0.5447542817	0.8481515916\\
0.5553320347	0.8392646829\\
0.5659097878	0.8303777743\\
0.5764875408	0.8214908656\\
0.5870652939	0.812603957\\
0.5976430469	0.8037170483\\
0.6082207999	0.7948301397\\
0.618798553	0.785943231\\
0.629376306	0.7770563224\\
0.6399540591	0.7681694137\\
0.6505318121	0.7592825051\\
0.6611095651	0.7503955964\\
0.6716873182	0.7415086878\\
0.6822650712	0.7326217791\\
0.6928428243	0.7237348705\\
0.7034205773	0.7148479618\\
0.7139983304	0.7059610532\\
0.7245760834	0.6970741445\\
0.7351538364	0.6881872359\\
0.7457315895	0.6793003272\\
0.7563093425	0.6704134186\\
0.7668870956	0.6615265099\\
0.7774648486	0.6526396013\\
0.7880426017	0.6437526926\\
0.7986203547	0.634865784\\
0.8091981077	0.6259788753\\
0.8197758608	0.6170919667\\
0.8303536138	0.608205058\\
0.8409313669	0.5993181494\\
0.8515091199	0.5904312407\\
0.862086873	0.5815443321\\
0.872664626	0.5726574234\\
0.883242379	0.5637705148\\
0.8938201321	0.5548836061\\
0.9043978851	0.5459966975\\
0.9149756382	0.5371097888\\
0.9255533912	0.5282228802\\
0.9361311443	0.5193359715\\
0.9467088973	0.5104490629\\
0.9572866503	0.5015621542\\
0.9678644034	0.4926752456\\
0.9784421564	0.4837883369\\
0.9890199095	0.4749014283\\
0.9995976625	0.4660145196\\
1.0101754155	0.457127611\\
1.0207531686	0.4482407023\\
1.0313309216	0.4393537937\\
1.0419086747	0.430466885\\
1.0524864277	0.4215799764\\
1.0630641808	0.4126930677\\
1.0736419338	0.4038061591\\
1.0842196868	0.3949192504\\
1.0947974399	0.3860323418\\
1.1053751929	0.3771454331\\
1.115952946	0.3682585245\\
1.126530699	0.3593716158\\
1.1371084521	0.3504847072\\
1.1476862051	0.3415977985\\
1.1582639581	0.3327108899\\
1.1688417112	0.3238239812\\
1.1794194642	0.3149370726\\
1.1899972173	0.3060501639\\
1.2005749703	0.2971632552\\
1.2111527234	0.2882763466\\
1.2217304764	0.2793894379\\
1.2323082294	0.2705025293\\
1.2428859825	0.2616156206\\
1.2534637355	0.252728712\\
1.2640414886	0.2438418033\\
1.2746192416	0.2349548947\\
1.2851969947	0.226067986\\
1.2957747477	0.2171810774\\
1.3063525007	0.2082941687\\
1.3169302538	0.1994072601\\
1.3275080068	0.1905203514\\
1.3380857599	0.1816334428\\
1.3486635129	0.1727465341\\
1.3592412659	0.1638596255\\
1.369819019	0.1549727168\\
1.380396772	0.1460858082\\
1.3909745251	0.1371988995\\
1.4015522781	0.1283119909\\
1.4121300312	0.1194250822\\
1.4227077842	0.1105381736\\
1.4332855372	0.1016512649\\
1.4438632903	0.0927643563\\
1.4544410433	0.0838774476\\
1.4650187964	0.074990539\\
1.4755965494	0.0661036303\\
1.4861743025	0.0572167217\\
1.4967520555	0.048329813\\
1.5073298085	0.0394429044\\
1.5179075616	0.0305559957\\
1.5284853146	0.0216690871\\
1.5390630677	0.0127821784\\
1.5496408207	0.0038952698\\
1.5602185738	-0.0049916389\\
1.5707963268	-0.0138785475\\
1.5707963268	0.0608488683\\
1.5602185738	0.069735777\\
1.5496408207	0.0786226856\\
1.5390630677	0.0875095943\\
1.5284853146	0.0963965029\\
1.5179075616	0.1052834116\\
1.5073298085	0.1141703202\\
1.4967520555	0.1230572289\\
1.4861743025	0.1319441375\\
1.4755965494	0.1408310462\\
1.4650187964	0.1497179548\\
1.4544410433	0.1586048635\\
1.4438632903	0.1674917721\\
1.4332855372	0.1763786808\\
1.4227077842	0.1852655894\\
1.4121300312	0.1941524981\\
1.4015522781	0.2030394067\\
1.3909745251	0.2119263154\\
1.380396772	0.220813224\\
1.369819019	0.2297001327\\
1.3592412659	0.2385870413\\
1.3486635129	0.24747395\\
1.3380857599	0.2563608586\\
1.3275080068	0.2652477673\\
1.3169302538	0.2741346759\\
1.3063525007	0.2830215846\\
1.2957747477	0.2919084932\\
1.2851969947	0.3007954019\\
1.2746192416	0.3096823105\\
1.2640414886	0.3185692192\\
1.2534637355	0.3274561278\\
1.2428859825	0.3363430365\\
1.2323082294	0.3452299451\\
1.2111527234	0.3630037625\\
1.2005749703	0.3718906711\\
1.1899972173	0.3807775798\\
1.1794194642	0.3896644884\\
1.1688417112	0.3985513971\\
1.1582639581	0.4074383057\\
1.1476862051	0.4163252144\\
1.1371084521	0.425212123\\
1.126530699	0.4340990317\\
1.115952946	0.4429859403\\
1.1053751929	0.451872849\\
1.0947974399	0.4607597576\\
1.0842196868	0.4696466663\\
1.0736419338	0.4785335749\\
1.0630641808	0.4874204836\\
1.0524864277	0.4963073922\\
1.0419086747	0.5051943009\\
1.0313309216	0.5140812095\\
1.0207531686	0.5229681182\\
1.0101754155	0.5318550268\\
0.9995976625	0.5407419355\\
0.9890199095	0.5496288441\\
0.9784421564	0.5585157528\\
0.9678644034	0.5674026614\\
0.9572866503	0.5762895701\\
0.9467088973	0.5851764787\\
0.9361311443	0.5940633874\\
0.9255533912	0.602950296\\
0.9149756382	0.6118372047\\
0.9043978851	0.6207241133\\
0.8938201321	0.629611022\\
0.883242379	0.6384979306\\
0.872664626	0.6473848393\\
0.862086873	0.6562717479\\
0.8515091199	0.6651586566\\
0.8409313669	0.6740455652\\
0.8303536138	0.6829324739\\
0.8197758608	0.6918193825\\
0.8091981077	0.7007062912\\
0.7986203547	0.7095931998\\
0.7880426017	0.7184801085\\
0.7774648486	0.7273670171\\
0.7668870956	0.7362539258\\
0.7563093425	0.7451408344\\
0.7457315895	0.7540277431\\
0.7351538364	0.7629146517\\
0.7245760834	0.7718015604\\
0.7139983304	0.780688469\\
0.7034205773	0.7895753777\\
0.6928428243	0.7984622863\\
0.6822650712	0.807349195\\
0.6716873182	0.8162361036\\
0.6611095651	0.8251230123\\
0.6505318121	0.8340099209\\
0.6399540591	0.8428968296\\
0.629376306	0.8517837382\\
0.618798553	0.8606706469\\
0.6082207999	0.8695575555\\
0.5976430469	0.8784444642\\
0.5870652939	0.8873313728\\
0.5764875408	0.8962182815\\
0.5659097878	0.9051051901\\
0.5553320347	0.9139920988\\
0.5447542817	0.9228790074\\
0.5341765286	0.9317659161\\
0.5235987756	0.9406528247\\
}--cycle;
\addplot [plotstyle4]
  table[row sep=crcr]{%
0.5235987756	-1\\
0.5235987756	1.2\\
};
\addplot [plotstyle4]
  table[row sep=crcr]{%
1.5707963268	-1\\
1.5707963268	1.2\\
};


==> figures/pz_sin_cos/pose_pZ_sin_cos_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{$f(x)$}
\addlegendimage{plotstyle4}
\addlegendentry{Domain $\contSet{D}$}
\addlegendimage{plotstyle2}
\addlegendentry{Approx.}
\addlegendimage{plotstyle3}
\addlegendentry{Enclosure}

==> figures/supportFunc/pZ_convHull.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}
\footnotesize

\begin{axis}[%
width=\iftwocol 0.4\linewidth \else 0.8\linewidth \fi,
height=\iftwocol 0.4\linewidth \else 0.8\linewidth \fi,
at={(0cm,0cm)},
scale only axis,
xmin=-3,
xmax=3,
ymin=-3,
ymax=3,
axis background/.style={fill=white},
legend style={at={(0.5,-0.15)}, anchor=north, legend cell align=left, align=left, draw=white!15!black, legend columns=\iftwocol 3 \else 2\fi,/tikz/every even column/.append style={column sep=0.25cm}},
area legend/.style={legend image code/.code={\draw[##1] (0cm,-0.1cm) rectangle (0.2cm,0.1cm);}}
]

\addplot[area legend, draw=mycolor1, fill=mycolor1, fill opacity=0.2]
table[row sep=crcr] {%
x	y\\
-1.5	-1.5\\
-1.5	-0.5\\
-0.5	-0.5\\
-0.5	-1.5\\
-1.5	-1.5\\
}--cycle;
\addlegendentry{$\PZ_1$}


\addplot[area legend, draw=mycolor2, fill=mycolor2, fill opacity=0.2]
table[row sep=crcr] {%
x	y\\
1	0\\
0	1\\
1	2\\
2	1\\
1	0\\
}--cycle;
\addlegendentry{$\PZ_2$}

\addplot [area legend, color=black, dashed]
  table[row sep=crcr]{%
0.5	2.75\\
1	2.75\\
2.75	1\\
2.75	0.5\\
0.125	-2.125\\
-1.625	-2.125\\
-2.125	-1.625\\
-2.125	0.125\\
0.5	2.75\\
};
\addlegendentry{$\widehat{\PZ}$}

\end{axis}
\end{tikzpicture}%

==> figures/supportFunc/pose-convHull.tikz <==
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=CORAcolorBlue, fill=CORAcolorBlue, fill opacity=0.2, forget plot},
plotstyle4/.style={area legend, dashed, draw=black, fill=black, fill opacity=0.2, forget plot},
plotstyle5/.style={area legend, dashed, draw=CORAcolorBlue, fill=CORAcolorBlue, fill opacity=0.2, forget plot},
plotstyle6/.style={ultra thin, area legend, draw=CORAcolorPurple, fill=none, draw opacity=1, fill opacity=0.05, forget plot},
plotstyle7/.style={color=black, forget plot},
plotstyle8/.style={area legend, draw=CORAcolorLightBlue, fill=CORAcolorLightBlue, fill opacity=0.2, forget plot},
plotstyle9/.style={area legend, ultra thin, dashed, draw=black, fill=black, fill opacity=0, forget plot},
plotstyle10/.style={area legend, ultra thin, draw=black, fill=black, fill opacity=0.2, forget plot}
}
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/supportFunc/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\iftwocol 0.8\linewidth \else \linewidth \fi -\horzsep,
legend style={legend columns=4,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0.2,xmax=99.8,ymin=0.2,ymax=99.8,title={(a) PCF},xtick={0,25,50,75,100},ytick={0,25,50,75,100}]
\input{\basepath pose-supportFunc_14.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0.2,xmax=99.8,ymin=0.2,ymax=99.8,title={(b) $\opConvHull[inline]{\V_1^\text{PCF}}$ },xtick={0,25,50,75,100},ytick={0,25,50,75,100}]
\input{\basepath pose-convHull_14.tikz}
\nextgroupplot[xmin=0.2,xmax=99.8,ymin=0.2,ymax=99.8,title={(c) Outer-Approx.\ Image $\imageOuterApprox_\poseUncertain$},xtick=\empty,ytick=\empty]
\input{\basepath pose-convHull_legends.tikz}
\input{\basepath pose-supportFunc_15.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/supportFunc/pose-convHull_14.tikz <==

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
67.6706755552	29.660865459\\
49.0215919114	57.3826374099\\
55.7505502845	61.2676033379\\
79.8171086132	36.6736118548\\
67.6706755552	29.660865459\\
}--cycle;


\addplot[plotstyle8]
table[row sep=crcr] {%
    x	y\\
    66.4680743054	31.4665044259\\
    67.2902025028	31.6022735713\\
    67.7012666016	31.670158144\\
    68.3156461895	31.6501180856\\
    68.3710363557	31.6601295068\\
    68.976780869	31.6227043448\\
    69.0242762365	31.6314776056\\
    69.6199324093	31.5765697095\\
    69.6689845304	31.5845400586\\
    70.2803452172	31.507204824\\
    70.3241525176	31.4913991412\\
    70.7854652643	31.3246678286\\
    71.1943246754	31.1120143458\\
    71.5553639774	30.8611664596\\
    71.5681538795	30.839042728\\
    71.8683510203	30.5724990502\\
    71.889386409	30.5360933708\\
    72.1333631875	30.2458871576\\
    72.1779063629	30.1687639754\\
    72.3504896668	29.881205719\\
    72.3949465695	29.8042025504\\
    72.5640119004	29.4016966422\\
    72.6851023555	28.9612462507\\
    72.6578140525	28.8780162209\\
    72.6346530985	28.8477675375\\
    72.5222039409	28.7349018118\\
    72.4096227402	28.6333506353\\
    72.3270397456	28.568028457\\
    71.0866353289	28.0181223815\\
    70.6347654309	27.9282400619\\
    70.1637370219	27.8299242919\\
    69.692708613	27.7316085219\\
    69.221680204	27.6332927518\\
    68.279623386	27.4366612118\\
    67.8085949771	27.3383454418\\
    67.3215431693	27.2368425528\\
    67.2383537568	27.2467965422\\
    66.7205572373	27.4993800643\\
    66.1948281018	27.7476657399\\
    65.6574370095	27.9779690354\\
    65.1521912608	28.1744842681\\
    65.1083839603	28.1902899508\\
    65.0638366835	28.267420237\\
    64.9596175078	28.6245670375\\
    64.8389287079	28.8787816811\\
    64.3515072149	29.4534565794\\
    64.0786397016	29.6546830433\\
    63.7405760045	29.8276444724\\
    63.6848487256	29.8450829531\\
    63.3605147428	29.9646862045\\
    62.8613685183	30.0804837874\\
    62.8175612179	30.0962894702\\
    62.7730343471	30.1733844121\\
    62.7995560527	30.2516450233\\
    62.8267736215	30.2883557869\\
    62.9395497033	30.4016475529\\
    63.0521309041	30.5031987294\\
    63.1347299105	30.5685338607\\
    64.3752786243	31.1184934241\\
    64.8238179105	31.1949661351\\
    65.2348820093	31.2628507078\\
    66.4680743054	31.4665044259\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
    x	y\\
    84.1255548322	36.9086962169\\
    84.042879546	36.8103789255\\
    83.7283484114	36.4517191166\\
    83.682819601	36.4061903062\\
    83.4078276203	36.092616989\\
    83.36229881	36.0470881786\\
    83.0873068293	35.7335148614\\
    83.041778019	35.6879860511\\
    82.7667860383	35.3744127339\\
    82.721257228	35.3288839235\\
    82.4462652473	35.0153106063\\
    82.4007364369	34.969781796\\
    82.1257444563	34.6562084787\\
    82.0802156459	34.6106796684\\
    81.8052236652	34.2971063512\\
    81.7596948549	34.2515775408\\
    81.4847028742	33.9380042236\\
    81.3738741092	33.8271754586\\
    81.331375461	33.7897737058\\
    81.2443981426	33.720809362\\
    81.208026708	33.6945117934\\
    79.7554164389	33.0234086778\\
    79.7116091385	33.0076029951\\
    79.4237766888	33.3539801213\\
    79.3793182381	33.4309859712\\
    79.1280164489	33.683245374\\
    79.0835587722	33.7602498832\\
    78.7826919704	33.9736485577\\
    78.7493270739	34.0314394204\\
    78.3878032534	34.2251896725\\
    78.3612429581	34.2711943822\\
    77.9433502979	34.4378687184\\
    77.9213509553	34.4759734667\\
    77.4493331038	34.6116856953\\
    77.4305982098	34.6441361387\\
    76.9057516713	34.7466406032\\
    76.3126060001	34.8427334422\\
    76.0610326396	35.0923664608\\
    75.7337771072	35.3197890394\\
    75.6861061121	35.31936715\\
    75.3755512044	35.5197002819\\
    75.3260105019	35.5170290354\\
    74.9575580722	35.7071191978\\
    74.9131050395	35.7841156635\\
    74.8865349699	35.85773686\\
    75.1509462579	36.1830240151\\
    75.415357546	36.5048191907\\
    75.679768834	36.8266143662\\
    75.944180122	37.1484095418\\
    76.2085914101	37.4702047174\\
    76.4730026981	37.7919998929\\
    76.7374139861	38.1137950685\\
    77.0085112153	38.4436611794\\
    77.0898148684	38.5398641205\\
    77.2006436334	38.6506928855\\
    77.2469881651	38.691653754\\
    77.355855261	38.7784549086\\
    78.8144801762	39.4543479712\\
    78.8583067002	39.470161044\\
    79.6193691292	39.5564660619\\
    79.6947030297	39.5868034013\\
    80.4125418754	39.6373541861\\
    80.4831244834	39.6655012753\\
    81.1572569584	39.6800752718\\
    81.2235710614	39.7062546661\\
    81.8539265756	39.6848193337\\
    81.9160427637	39.7090635736\\
    82.5024549794	39.651542234\\
    82.5605395903	39.6739279979\\
    83.1026531681	39.5801568467\\
    83.1570615411	39.600847939\\
    83.6545662002	39.4706839431\\
    83.7056086161	39.4898233969\\
    84.1858863251	39.3130524249\\
    84.2303447758	39.236046575\\
    84.2569298334	39.1623994185\\
    84.2932461409	38.6650203458\\
    84.2693549768	38.6278776047\\
    84.2715654079	38.1121670688\\
    84.2470874768	38.0758713664\\
    84.215668305	37.5235572935\\
    84.1908281699	37.493144083\\
    84.1255548322	36.9086962169\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
    x	y\\
    54.8856380386	59.5988405225\\
    54.6723736297	59.5562439602\\
    54.4539006654	59.5106402638\\
    54.2354277099	59.4650365692\\
    54.0048826919	59.4170316924\\
    53.973091585	59.4242063535\\
    53.9478093463	59.4660675131\\
    54.0278135327	59.7412825711\\
    54.0415701762	59.7794107193\\
    54.0987527239	60.0081689899\\
    54.1091645649	60.0370266264\\
    54.154991332	60.2634250531\\
    54.1634693181	60.2869227842\\
    54.1965293571	60.5070507607\\
    54.2037469127	60.5270550609\\
    54.2233667993	60.7390461126\\
    54.2296975723	60.7565925913\\
    54.2355036585	60.9594111089\\
    54.2329399346	61.1656530922\\
    54.2156756278	61.3627573773\\
    54.2295858128	61.4038037411\\
    54.3652367085	61.5535342381\\
    54.4989069841	61.7061079595\\
    54.6275116818	61.8529745837\\
    54.9886591187	62.2550536623\\
    55.1231636092	62.401872108\\
    55.1812914176	62.4599999164\\
    55.2403383489	62.5132617869\\
    55.2654092721	62.5332058728\\
    55.5501855129	62.5856710117\\
    55.8232093794	62.6308176918\\
    56.0962332458	62.675964372\\
    56.6422809788	62.7662577324\\
    56.9153048452	62.8114044125\\
    57.4613525782	62.9016977729\\
    57.4869213521	62.8934079602\\
    57.5120061313	62.8520150096\\
    57.5466889195	62.7226343788\\
    57.5621131951	62.6959181822\\
    57.5864736101	62.5461989124\\
    57.5970313036	62.527912078\\
    57.6087999269	62.3617850324\\
    57.6167793378	62.3454623228\\
    57.6149827241	62.1671152394\\
    57.6055943988	61.9611981357\\
    57.5806761619	61.7439775535\\
    57.5418224081	61.5126461431\\
    57.4814198968	61.2619855793\\
    57.4675097118	61.2234318728\\
    57.1093512753	60.8292064156\\
    57.0512234669	60.7710786072\\
    56.9921765356	60.7178167367\\
    56.9760743441	60.7050800042\\
    56.6874625372	60.4868069064\\
    56.6710972355	60.4764967713\\
    56.3863597434	60.2602484548\\
    56.3700357315	60.2500461279\\
    56.0816772888	60.0281769787\\
    56.0654004222	60.0180847861\\
    55.7734200799	59.7905964475\\
    55.7571913075	59.7806127459\\
    55.5462740945	59.7386604579\\
    55.3277976802	59.6930560753\\
    55.1093212757	59.6474516946\\
    54.8908465852	59.6018476549\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
    x	y\\
    48.7719730563	55.7522846219\\
    48.6343950888	55.7319163836\\
    48.485960147	55.7019149983\\
    48.3283856735	55.6629001197\\
    48.1456590845	55.6104642175\\
    48.1199485555	55.6504974678\\
    48.1060383705	55.6890511743\\
    48.082661423	55.859415009\\
    48.0757415467	55.8785942565\\
    48.0434931334	56.0211702908\\
    48.0307428276	56.0565092561\\
    47.9938164584	56.1688891378\\
    47.9849523982	56.1842424666\\
    47.9338197534	56.2988651479\\
    47.8498161355	56.442854191\\
    47.746267297	56.5743488755\\
    47.6280318108	56.6942209786\\
    47.4924660809	56.8047532637\\
    47.4693452067	56.8447915936\\
    47.4554350217	56.8833453001\\
    47.6305112621	57.1001680544\\
    47.8061235901	57.3140489367\\
    47.9817359182	57.527929819\\
    48.1573482462	57.7418107012\\
    48.3329605743	57.9556915835\\
    48.5085729023	58.1695724658\\
    48.6841852304	58.3834533481\\
    48.8597975584	58.5973342304\\
    48.8955469986	58.6396229379\\
    49.206555981	59.003295845\\
    49.2646837894	59.0614236534\\
    49.2772988374	59.072368013\\
    49.293396122	59.085100776\\
    49.3240300441	59.09821123\\
    49.5267367336	59.1460774614\\
    49.7211336121	59.1858709538\\
    49.9059608731	59.2173569959\\
    50.0812185169	59.2405355877\\
    50.1781828075	59.0905735499\\
    50.2012750257	59.0505758394\\
    50.2151852107	59.0120221329\\
    50.2773372706	58.8842490707\\
    50.2912474556	58.8456953642\\
    50.3382118725	58.7060107524\\
    50.3521220575	58.6674570459\\
    50.3978090163	58.4773071778\\
    50.4283083321	58.2752457601\\
    50.4440439448	58.0585726728\\
    50.4442152226	57.8326243482\\
    50.429197545	57.5922740895\\
    50.3913898251	57.5468649525\\
    50.0803808428	57.1831920455\\
    49.9304691778	57.0122477948\\
    49.9075918025	56.9893704195\\
    49.7817383173	56.8458597079\\
    49.758860942	56.8229823326\\
    49.6330074569	56.6794716211\\
    49.6101300815	56.6565942457\\
    49.4842765964	56.5130835342\\
    49.461399221	56.4902061588\\
    49.3355457359	56.3466954473\\
    49.3126683606	56.3238180719\\
    49.1868148754	56.1803073604\\
    49.1639375001	56.1574299851\\
    49.038084015	56.0139192735\\
    49.0152839017	55.9911191602\\
    48.8917283914	55.8502288291\\
    48.8312253461	55.7894033782\\
    48.8185951686	55.7780736179\\
    48.8024929771	55.7653368854\\
    48.7719730563	55.7522846219\\
}--cycle;


\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
46.207072626	55.3588406794\\
49.0287026769	59.0231575961\\
55.6583867571	62.8507261747\\
59.3207574151	64.7113352244\\
85.7697430354	38.5623211188\\
83.8359955709	35.0684522766\\
72.0916131703	28.2879739751\\
65.2389481554	26.272547581\\
46.207072626	55.3588406794\\
}--cycle;


==> figures/supportFunc/pose-convHull_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Target $\target$}
\addlegendimage{plotstyle6}
\addlegendentry{Samples}
\addlegendimage{plotstyle8}
\addlegendentry{$\V_{1(\cdot,k)}^\text{PCF}$}
\addlegendimage{plotstyle9}
\addlegendentry{$\widehat{P}_{1}^\text{PCF}$}


==> figures/supportFunc/pose-supportFunc.tikz <==
%
\begin{tikzpicture}
\footnotesize
\pgfplotsset{
plotstyle1/.style={area legend, draw=CORAcolorBlue, fill=CORAcolorBlue, fill opacity=0.2, forget plot},
plotstyle4/.style={area legend, dashed, draw=black, fill=black, fill opacity=0.2, forget plot},
plotstyle5/.style={area legend, dashed, draw=CORAcolorBlue, fill=CORAcolorBlue, fill opacity=0.2, forget plot},
plotstyle6/.style={ultra thin, area legend, draw=CORAcolorPurple, fill=none, draw opacity=1, fill opacity=0.05, forget plot},
plotstyle7/.style={color=black, forget plot},
plotstyle8/.style={area legend, draw=CORAcolorLightBlue, fill=CORAcolorLightBlue, fill opacity=0.2, forget plot},
plotstyle9/.style={area legend, ultra thin, dashed, draw=CORAcolorGreen, fill=CORAcolorGreen, fill opacity=0.025, forget plot},
plotstyle10/.style={area legend, ultra thin, draw=black, fill=black, fill opacity=0.2, forget plot}
}
\def\rows{1}
\def\cols{3}
\def\horzsep{1cm}
\def\basepath{./figures/supportFunc/}

\begin{groupplot}[%
group style={rows = \rows, columns = \cols, horizontal sep = \horzsep},
scale only axis,
width=1/\cols*\iftwocol 0.8\linewidth \else \linewidth \fi -\horzsep,
legend style={legend columns=4,legend to name=legendname, legend cell align=left,/tikz/every even column/.append style={column sep=0.5cm}}
]
\nextgroupplot[xmin=0.2,xmax=99.8,ymin=0.2,ymax=99.8,title={(a) PCF},xtick={0,25,50,75,100},ytick={0,25,50,75,100}]
\input{\basepath pose-supportFunc_14.tikz}
\coordinate (top) at (rel axis cs:0,1);
\nextgroupplot[xmin=0.2,xmax=99.8,ymin=0.2,ymax=99.8,title={(b) $\opSupportFunc[inline]{\V_1^\text{PCF}}{A_1}$ },xtick={0,25,50,75,100},ytick={0,25,50,75,100}]
\input{\basepath pose-supportFunc_14-halfspaces.tikz}
\nextgroupplot[xmin=0.2,xmax=99.8,ymin=0.2,ymax=99.8,title={(c) Outer-Approx.\ Image $\imageOuterApprox_\poseUncertain$},xtick=\empty,ytick=\empty]
\input{\basepath pose-supportFunc_legends.tikz}
\input{\basepath pose-supportFunc_15.tikz}
\coordinate (bot) at (rel axis cs:1,0);
\end{groupplot}
\path (top|-current bounding box.south)--coordinate(legendpos)(bot|-current bounding box.south);
\node at([yshift=-6ex]legendpos) {\pgfplotslegendfromname{legendname}};

\end{tikzpicture}%

==> figures/supportFunc/pose-supportFunc_14-halfspaces.tikz <==
\addplot [plotstyle7]
  table[row sep=crcr]{%
0	0\\
0	100\\
100	100\\
100	0\\
0	0\\
};

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
67.6706755552	29.660865459\\
49.0215919114	57.3826374099\\
55.7505502845	61.2676033379\\
79.8171086132	36.6736118548\\
67.6706755552	29.660865459\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
x	y\\
66.4680743054	31.4665044259\\
67.2902025028	31.6022735713\\
67.7012666016	31.670158144\\
68.3156461895	31.6501180856\\
68.3710363557	31.6601295068\\
68.976780869	31.6227043448\\
69.0242762365	31.6314776056\\
69.6199324093	31.5765697095\\
69.6689845304	31.5845400586\\
70.2803452172	31.507204824\\
70.3241525176	31.4913991412\\
70.7854652643	31.3246678286\\
71.1943246754	31.1120143458\\
71.5553639774	30.8611664596\\
71.5681538795	30.839042728\\
71.8683510203	30.5724990502\\
71.889386409	30.5360933708\\
72.1333631875	30.2458871576\\
72.1779063629	30.1687639754\\
72.3504896668	29.881205719\\
72.3949465695	29.8042025504\\
72.5640119004	29.4016966422\\
72.6851023555	28.9612462507\\
72.6578140525	28.8780162209\\
72.6346530985	28.8477675375\\
72.5222039409	28.7349018118\\
72.4096227402	28.6333506353\\
72.3270397456	28.568028457\\
71.0866353289	28.0181223815\\
70.6347654309	27.9282400619\\
70.1637370219	27.8299242919\\
69.692708613	27.7316085219\\
69.221680204	27.6332927518\\
68.279623386	27.4366612118\\
67.8085949771	27.3383454418\\
67.3215431693	27.2368425528\\
67.2383537568	27.2467965422\\
66.7205572373	27.4993800643\\
66.1948281018	27.7476657399\\
65.6574370095	27.9779690354\\
65.1521912608	28.1744842681\\
65.1083839603	28.1902899508\\
65.0638366835	28.267420237\\
64.9596175078	28.6245670375\\
64.8389287079	28.8787816811\\
64.3515072149	29.4534565794\\
64.0786397016	29.6546830433\\
63.7405760045	29.8276444724\\
63.6848487256	29.8450829531\\
63.3605147428	29.9646862045\\
62.8613685183	30.0804837874\\
62.8175612179	30.0962894702\\
62.7730343471	30.1733844121\\
62.7995560527	30.2516450233\\
62.8267736215	30.2883557869\\
62.9395497033	30.4016475529\\
63.0521309041	30.5031987294\\
63.1347299105	30.5685338607\\
64.3752786243	31.1184934241\\
64.8238179105	31.1949661351\\
65.2348820093	31.2628507078\\
66.4680743054	31.4665044259\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
x	y\\
84.1255548322	36.9086962169\\
84.042879546	36.8103789255\\
83.7283484114	36.4517191166\\
83.682819601	36.4061903062\\
83.4078276203	36.092616989\\
83.36229881	36.0470881786\\
83.0873068293	35.7335148614\\
83.041778019	35.6879860511\\
82.7667860383	35.3744127339\\
82.721257228	35.3288839235\\
82.4462652473	35.0153106063\\
82.4007364369	34.969781796\\
82.1257444563	34.6562084787\\
82.0802156459	34.6106796684\\
81.8052236652	34.2971063512\\
81.7596948549	34.2515775408\\
81.4847028742	33.9380042236\\
81.3738741092	33.8271754586\\
81.331375461	33.7897737058\\
81.2443981426	33.720809362\\
81.208026708	33.6945117934\\
79.7554164389	33.0234086778\\
79.7116091385	33.0076029951\\
79.4237766888	33.3539801213\\
79.3793182381	33.4309859712\\
79.1280164489	33.683245374\\
79.0835587722	33.7602498832\\
78.7826919704	33.9736485577\\
78.7493270739	34.0314394204\\
78.3878032534	34.2251896725\\
78.3612429581	34.2711943822\\
77.9433502979	34.4378687184\\
77.9213509553	34.4759734667\\
77.4493331038	34.6116856953\\
77.4305982098	34.6441361387\\
76.9057516713	34.7466406032\\
76.3126060001	34.8427334422\\
76.0610326396	35.0923664608\\
75.7337771072	35.3197890394\\
75.6861061121	35.31936715\\
75.3755512044	35.5197002819\\
75.3260105019	35.5170290354\\
74.9575580722	35.7071191978\\
74.9131050395	35.7841156635\\
74.8865349699	35.85773686\\
75.1509462579	36.1830240151\\
75.415357546	36.5048191907\\
75.679768834	36.8266143662\\
75.944180122	37.1484095418\\
76.2085914101	37.4702047174\\
76.4730026981	37.7919998929\\
76.7374139861	38.1137950685\\
77.0085112153	38.4436611794\\
77.0898148684	38.5398641205\\
77.2006436334	38.6506928855\\
77.2469881651	38.691653754\\
77.355855261	38.7784549086\\
78.8144801762	39.4543479712\\
78.8583067002	39.470161044\\
79.6193691292	39.5564660619\\
79.6947030297	39.5868034013\\
80.4125418754	39.6373541861\\
80.4831244834	39.6655012753\\
81.1572569584	39.6800752718\\
81.2235710614	39.7062546661\\
81.8539265756	39.6848193337\\
81.9160427637	39.7090635736\\
82.5024549794	39.651542234\\
82.5605395903	39.6739279979\\
83.1026531681	39.5801568467\\
83.1570615411	39.600847939\\
83.6545662002	39.4706839431\\
83.7056086161	39.4898233969\\
84.1858863251	39.3130524249\\
84.2303447758	39.236046575\\
84.2569298334	39.1623994185\\
84.2932461409	38.6650203458\\
84.2693549768	38.6278776047\\
84.2715654079	38.1121670688\\
84.2470874768	38.0758713664\\
84.215668305	37.5235572935\\
84.1908281699	37.493144083\\
84.1255548322	36.9086962169\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
x	y\\
54.8856380386	59.5988405225\\
54.6723736297	59.5562439602\\
54.4539006654	59.5106402638\\
54.2354277099	59.4650365692\\
54.0048826919	59.4170316924\\
53.973091585	59.4242063535\\
53.9478093463	59.4660675131\\
54.0278135327	59.7412825711\\
54.0415701762	59.7794107193\\
54.0987527239	60.0081689899\\
54.1091645649	60.0370266264\\
54.154991332	60.2634250531\\
54.1634693181	60.2869227842\\
54.1965293571	60.5070507607\\
54.2037469127	60.5270550609\\
54.2233667993	60.7390461126\\
54.2296975723	60.7565925913\\
54.2355036585	60.9594111089\\
54.2329399346	61.1656530922\\
54.2156756278	61.3627573773\\
54.2295858128	61.4038037411\\
54.3652367085	61.5535342381\\
54.4989069841	61.7061079595\\
54.6275116818	61.8529745837\\
54.9886591187	62.2550536623\\
55.1231636092	62.401872108\\
55.1812914176	62.4599999164\\
55.2403383489	62.5132617869\\
55.2654092721	62.5332058728\\
55.5501855129	62.5856710117\\
55.8232093794	62.6308176918\\
56.0962332458	62.675964372\\
56.6422809788	62.7662577324\\
56.9153048452	62.8114044125\\
57.4613525782	62.9016977729\\
57.4869213521	62.8934079602\\
57.5120061313	62.8520150096\\
57.5466889195	62.7226343788\\
57.5621131951	62.6959181822\\
57.5864736101	62.5461989124\\
57.5970313036	62.527912078\\
57.6087999269	62.3617850324\\
57.6167793378	62.3454623228\\
57.6149827241	62.1671152394\\
57.6055943988	61.9611981357\\
57.5806761619	61.7439775535\\
57.5418224081	61.5126461431\\
57.4814198968	61.2619855793\\
57.4675097118	61.2234318728\\
57.1093512753	60.8292064156\\
57.0512234669	60.7710786072\\
56.9921765356	60.7178167367\\
56.9760743441	60.7050800042\\
56.6874625372	60.4868069064\\
56.6710972355	60.4764967713\\
56.3863597434	60.2602484548\\
56.3700357315	60.2500461279\\
56.0816772888	60.0281769787\\
56.0654004222	60.0180847861\\
55.7734200799	59.7905964475\\
55.7571913075	59.7806127459\\
55.5462740945	59.7386604579\\
55.3277976802	59.6930560753\\
55.1093212757	59.6474516946\\
54.8908465852	59.6018476549\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
x	y\\
48.7719730563	55.7522846219\\
48.6343950888	55.7319163836\\
48.485960147	55.7019149983\\
48.3283856735	55.6629001197\\
48.1456590845	55.6104642175\\
48.1199485555	55.6504974678\\
48.1060383705	55.6890511743\\
48.082661423	55.859415009\\
48.0757415467	55.8785942565\\
48.0434931334	56.0211702908\\
48.0307428276	56.0565092561\\
47.9938164584	56.1688891378\\
47.9849523982	56.1842424666\\
47.9338197534	56.2988651479\\
47.8498161355	56.442854191\\
47.746267297	56.5743488755\\
47.6280318108	56.6942209786\\
47.4924660809	56.8047532637\\
47.4693452067	56.8447915936\\
47.4554350217	56.8833453001\\
47.6305112621	57.1001680544\\
47.8061235901	57.3140489367\\
47.9817359182	57.527929819\\
48.1573482462	57.7418107012\\
48.3329605743	57.9556915835\\
48.5085729023	58.1695724658\\
48.6841852304	58.3834533481\\
48.8597975584	58.5973342304\\
48.8955469986	58.6396229379\\
49.206555981	59.003295845\\
49.2646837894	59.0614236534\\
49.2772988374	59.072368013\\
49.293396122	59.085100776\\
49.3240300441	59.09821123\\
49.5267367336	59.1460774614\\
49.7211336121	59.1858709538\\
49.9059608731	59.2173569959\\
50.0812185169	59.2405355877\\
50.1781828075	59.0905735499\\
50.2012750257	59.0505758394\\
50.2151852107	59.0120221329\\
50.2773372706	58.8842490707\\
50.2912474556	58.8456953642\\
50.3382118725	58.7060107524\\
50.3521220575	58.6674570459\\
50.3978090163	58.4773071778\\
50.4283083321	58.2752457601\\
50.4440439448	58.0585726728\\
50.4442152226	57.8326243482\\
50.429197545	57.5922740895\\
50.3913898251	57.5468649525\\
50.0803808428	57.1831920455\\
49.9304691778	57.0122477948\\
49.9075918025	56.9893704195\\
49.7817383173	56.8458597079\\
49.758860942	56.8229823326\\
49.6330074569	56.6794716211\\
49.6101300815	56.6565942457\\
49.4842765964	56.5130835342\\
49.461399221	56.4902061588\\
49.3355457359	56.3466954473\\
49.3126683606	56.3238180719\\
49.1868148754	56.1803073604\\
49.1639375001	56.1574299851\\
49.038084015	56.0139192735\\
49.0152839017	55.9911191602\\
48.8917283914	55.8502288291\\
48.8312253461	55.7894033782\\
48.8185951686	55.7780736179\\
48.8024929771	55.7653368854\\
48.7719730563	55.7522846219\\
}--cycle;

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
14.8642038654	100\\
100	100\\
100	0\\
82.9923739824	0\\
14.8642038654	100\\
}--cycle;

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	7.7037890501\\
0	100\\
100	100\\
100	36.0575662821\\
0	7.7037890501\\
}--cycle;

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	0\\
0	100\\
100	100\\
100	44.3999143774\\
23.0954587837	0\\
0	0\\
}--cycle;

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	0\\
0	100\\
100	100\\
100	63.6242718993\\
64.0296814746	0\\
0	0\\
}--cycle;

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	0\\
0	100\\
25.0595383525	100\\
100	24.2786063676\\
100	0\\
0	0\\
}--cycle;

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	0\\
0	35.3486176666\\
100	84.7712976108\\
100	0\\
0	0\\
}--cycle;

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
0	0\\
0	30.7215909131\\
100	88.4553913821\\
100	0\\
0	0\\
}--cycle;

\addplot[plotstyle9]
table[row sep=crcr] {%
x	y\\
2.7294731647	0\\
81.1860558603	100\\
100	100\\
100	0\\
2.7294731647	0\\
}--cycle;


==> figures/supportFunc/pose-supportFunc_14.tikz <==
\addplot [plotstyle7]
  table[row sep=crcr]{%
0	0\\
0	100\\
100	100\\
100	0\\
0	0\\
};

\addplot[plotstyle1]
table[row sep=crcr] {%
x	y\\
67.6706755552	29.660865459\\
49.0215919114	57.3826374099\\
55.7505502845	61.2676033379\\
79.8171086132	36.6736118548\\
67.6706755552	29.660865459\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
66.7838649528	28.6287746466\\
49.8310311349	57.4018651053\\
56.5852475607	60.7575024583\\
80.7350273408	34.907233234\\
66.7838649528	28.6287746466\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
69.2921896855	29.1633220506\\
49.1094322729	56.137206976\\
55.2472128904	60.6575842419\\
83.5069940376	36.7530057744\\
69.2921896855	29.1633220506\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
64.0196180384	30.8853745736\\
49.8364351009	58.8462579088\\
57.3363068777	62.6667498742\\
76.8119531937	35.3670562073\\
64.0196180384	30.8853745736\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
72.1817063074	28.8229539333\\
48.332690206	55.8159833351\\
54.3563308282	59.8111248967\\
82.8107956922	38.6291518826\\
72.1817063074	28.8229539333\\
}--cycle;

\addplot[plotstyle6]
table[row sep=crcr] {%
x	y\\
65.6053201152	28.6955659266\\
50.2998301609	57.4691031444\\
57.132980052	60.8968330467\\
80.9375525947	33.8781441443\\
65.6053201152	28.6955659266\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
x	y\\
66.4680743054	31.4665044259\\
67.2902025028	31.6022735713\\
67.7012666016	31.670158144\\
68.3156461895	31.6501180856\\
68.3710363557	31.6601295068\\
68.976780869	31.6227043448\\
69.0242762365	31.6314776056\\
69.6199324093	31.5765697095\\
69.6689845304	31.5845400586\\
70.2803452172	31.507204824\\
70.3241525176	31.4913991412\\
70.7854652643	31.3246678286\\
71.1943246754	31.1120143458\\
71.5553639774	30.8611664596\\
71.5681538795	30.839042728\\
71.8683510203	30.5724990502\\
71.889386409	30.5360933708\\
72.1333631875	30.2458871576\\
72.1779063629	30.1687639754\\
72.3504896668	29.881205719\\
72.3949465695	29.8042025504\\
72.5640119004	29.4016966422\\
72.6851023555	28.9612462507\\
72.6578140525	28.8780162209\\
72.6346530985	28.8477675375\\
72.5222039409	28.7349018118\\
72.4096227402	28.6333506353\\
72.3270397456	28.568028457\\
71.0866353289	28.0181223815\\
70.6347654309	27.9282400619\\
70.1637370219	27.8299242919\\
69.692708613	27.7316085219\\
69.221680204	27.6332927518\\
68.279623386	27.4366612118\\
67.8085949771	27.3383454418\\
67.3215431693	27.2368425528\\
67.2383537568	27.2467965422\\
66.7205572373	27.4993800643\\
66.1948281018	27.7476657399\\
65.6574370095	27.9779690354\\
65.1521912608	28.1744842681\\
65.1083839603	28.1902899508\\
65.0638366835	28.267420237\\
64.9596175078	28.6245670375\\
64.8389287079	28.8787816811\\
64.3515072149	29.4534565794\\
64.0786397016	29.6546830433\\
63.7405760045	29.8276444724\\
63.6848487256	29.8450829531\\
63.3605147428	29.9646862045\\
62.8613685183	30.0804837874\\
62.8175612179	30.0962894702\\
62.7730343471	30.1733844121\\
62.7995560527	30.2516450233\\
62.8267736215	30.2883557869\\
62.9395497033	30.4016475529\\
63.0521309041	30.5031987294\\
63.1347299105	30.5685338607\\
64.3752786243	31.1184934241\\
64.8238179105	31.1949661351\\
65.2348820093	31.2628507078\\
66.4680743054	31.4665044259\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
x	y\\
84.1255548322	36.9086962169\\
84.042879546	36.8103789255\\
83.7283484114	36.4517191166\\
83.682819601	36.4061903062\\
83.4078276203	36.092616989\\
83.36229881	36.0470881786\\
83.0873068293	35.7335148614\\
83.041778019	35.6879860511\\
82.7667860383	35.3744127339\\
82.721257228	35.3288839235\\
82.4462652473	35.0153106063\\
82.4007364369	34.969781796\\
82.1257444563	34.6562084787\\
82.0802156459	34.6106796684\\
81.8052236652	34.2971063512\\
81.7596948549	34.2515775408\\
81.4847028742	33.9380042236\\
81.3738741092	33.8271754586\\
81.331375461	33.7897737058\\
81.2443981426	33.720809362\\
81.208026708	33.6945117934\\
79.7554164389	33.0234086778\\
79.7116091385	33.0076029951\\
79.4237766888	33.3539801213\\
79.3793182381	33.4309859712\\
79.1280164489	33.683245374\\
79.0835587722	33.7602498832\\
78.7826919704	33.9736485577\\
78.7493270739	34.0314394204\\
78.3878032534	34.2251896725\\
78.3612429581	34.2711943822\\
77.9433502979	34.4378687184\\
77.9213509553	34.4759734667\\
77.4493331038	34.6116856953\\
77.4305982098	34.6441361387\\
76.9057516713	34.7466406032\\
76.3126060001	34.8427334422\\
76.0610326396	35.0923664608\\
75.7337771072	35.3197890394\\
75.6861061121	35.31936715\\
75.3755512044	35.5197002819\\
75.3260105019	35.5170290354\\
74.9575580722	35.7071191978\\
74.9131050395	35.7841156635\\
74.8865349699	35.85773686\\
75.1509462579	36.1830240151\\
75.415357546	36.5048191907\\
75.679768834	36.8266143662\\
75.944180122	37.1484095418\\
76.2085914101	37.4702047174\\
76.4730026981	37.7919998929\\
76.7374139861	38.1137950685\\
77.0085112153	38.4436611794\\
77.0898148684	38.5398641205\\
77.2006436334	38.6506928855\\
77.2469881651	38.691653754\\
77.355855261	38.7784549086\\
78.8144801762	39.4543479712\\
78.8583067002	39.470161044\\
79.6193691292	39.5564660619\\
79.6947030297	39.5868034013\\
80.4125418754	39.6373541861\\
80.4831244834	39.6655012753\\
81.1572569584	39.6800752718\\
81.2235710614	39.7062546661\\
81.8539265756	39.6848193337\\
81.9160427637	39.7090635736\\
82.5024549794	39.651542234\\
82.5605395903	39.6739279979\\
83.1026531681	39.5801568467\\
83.1570615411	39.600847939\\
83.6545662002	39.4706839431\\
83.7056086161	39.4898233969\\
84.1858863251	39.3130524249\\
84.2303447758	39.236046575\\
84.2569298334	39.1623994185\\
84.2932461409	38.6650203458\\
84.2693549768	38.6278776047\\
84.2715654079	38.1121670688\\
84.2470874768	38.0758713664\\
84.215668305	37.5235572935\\
84.1908281699	37.493144083\\
84.1255548322	36.9086962169\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
x	y\\
54.8856380386	59.5988405225\\
54.6723736297	59.5562439602\\
54.4539006654	59.5106402638\\
54.2354277099	59.4650365692\\
54.0048826919	59.4170316924\\
53.973091585	59.4242063535\\
53.9478093463	59.4660675131\\
54.0278135327	59.7412825711\\
54.0415701762	59.7794107193\\
54.0987527239	60.0081689899\\
54.1091645649	60.0370266264\\
54.154991332	60.2634250531\\
54.1634693181	60.2869227842\\
54.1965293571	60.5070507607\\
54.2037469127	60.5270550609\\
54.2233667993	60.7390461126\\
54.2296975723	60.7565925913\\
54.2355036585	60.9594111089\\
54.2329399346	61.1656530922\\
54.2156756278	61.3627573773\\
54.2295858128	61.4038037411\\
54.3652367085	61.5535342381\\
54.4989069841	61.7061079595\\
54.6275116818	61.8529745837\\
54.9886591187	62.2550536623\\
55.1231636092	62.401872108\\
55.1812914176	62.4599999164\\
55.2403383489	62.5132617869\\
55.2654092721	62.5332058728\\
55.5501855129	62.5856710117\\
55.8232093794	62.6308176918\\
56.0962332458	62.675964372\\
56.6422809788	62.7662577324\\
56.9153048452	62.8114044125\\
57.4613525782	62.9016977729\\
57.4869213521	62.8934079602\\
57.5120061313	62.8520150096\\
57.5466889195	62.7226343788\\
57.5621131951	62.6959181822\\
57.5864736101	62.5461989124\\
57.5970313036	62.527912078\\
57.6087999269	62.3617850324\\
57.6167793378	62.3454623228\\
57.6149827241	62.1671152394\\
57.6055943988	61.9611981357\\
57.5806761619	61.7439775535\\
57.5418224081	61.5126461431\\
57.4814198968	61.2619855793\\
57.4675097118	61.2234318728\\
57.1093512753	60.8292064156\\
57.0512234669	60.7710786072\\
56.9921765356	60.7178167367\\
56.9760743441	60.7050800042\\
56.6874625372	60.4868069064\\
56.6710972355	60.4764967713\\
56.3863597434	60.2602484548\\
56.3700357315	60.2500461279\\
56.0816772888	60.0281769787\\
56.0654004222	60.0180847861\\
55.7734200799	59.7905964475\\
55.7571913075	59.7806127459\\
55.5462740945	59.7386604579\\
55.3277976802	59.6930560753\\
55.1093212757	59.6474516946\\
54.8908465852	59.6018476549\\
}--cycle;

\addplot[plotstyle8]
table[row sep=crcr] {%
x	y\\
48.7719730563	55.7522846219\\
48.6343950888	55.7319163836\\
48.485960147	55.7019149983\\
48.3283856735	55.6629001197\\
48.1456590845	55.6104642175\\
48.1199485555	55.6504974678\\
48.1060383705	55.6890511743\\
48.082661423	55.859415009\\
48.0757415467	55.8785942565\\
48.0434931334	56.0211702908\\
48.0307428276	56.0565092561\\
47.9938164584	56.1688891378\\
47.9849523982	56.1842424666\\
47.9338197534	56.2988651479\\
47.8498161355	56.442854191\\
47.746267297	56.5743488755\\
47.6280318108	56.6942209786\\
47.4924660809	56.8047532637\\
47.4693452067	56.8447915936\\
47.4554350217	56.8833453001\\
47.6305112621	57.1001680544\\
47.8061235901	57.3140489367\\
47.9817359182	57.527929819\\
48.1573482462	57.7418107012\\
48.3329605743	57.9556915835\\
48.5085729023	58.1695724658\\
48.6841852304	58.3834533481\\
48.8597975584	58.5973342304\\
48.8955469986	58.6396229379\\
49.206555981	59.003295845\\
49.2646837894	59.0614236534\\
49.2772988374	59.072368013\\
49.293396122	59.085100776\\
49.3240300441	59.09821123\\
49.5267367336	59.1460774614\\
49.7211336121	59.1858709538\\
49.9059608731	59.2173569959\\
50.0812185169	59.2405355877\\
50.1781828075	59.0905735499\\
50.2012750257	59.0505758394\\
50.2151852107	59.0120221329\\
50.2773372706	58.8842490707\\
50.2912474556	58.8456953642\\
50.3382118725	58.7060107524\\
50.3521220575	58.6674570459\\
50.3978090163	58.4773071778\\
50.4283083321	58.2752457601\\
50.4440439448	58.0585726728\\
50.4442152226	57.8326243482\\
50.429197545	57.5922740895\\
50.3913898251	57.5468649525\\
50.0803808428	57.1831920455\\
49.9304691778	57.0122477948\\
49.9075918025	56.9893704195\\
49.7817383173	56.8458597079\\
49.758860942	56.8229823326\\
49.6330074569	56.6794716211\\
49.6101300815	56.6565942457\\
49.4842765964	56.5130835342\\
49.461399221	56.4902061588\\
49.3355457359	56.3466954473\\
49.3126683606	56.3238180719\\
49.1868148754	56.1803073604\\
49.1639375001	56.1574299851\\
49.038084015	56.0139192735\\
49.0152839017	55.9911191602\\
48.8917283914	55.8502288291\\
48.8312253461	55.7894033782\\
48.8185951686	55.7780736179\\
48.8024929771	55.7653368854\\
48.7719730563	55.7522846219\\
}--cycle;


==> figures/supportFunc/pose-supportFunc_15.tikz <==

\addplot[plotstyle10]
table[row sep=crcr] {%
x	y\\
46	54\\
46	56\\
47	56\\
47	57\\
48	57\\
48	58\\
49	58\\
49	59\\
50	59\\
50	60\\
52	60\\
52	61\\
53	61\\
53	62\\
55	62\\
55	63\\
57	63\\
57	64\\
59	64\\
59	65\\
60	65\\
60	64\\
61	64\\
61	63\\
62	63\\
62	62\\
63	62\\
63	61\\
64	61\\
64	60\\
65	60\\
65	59\\
66	59\\
66	58\\
67	58\\
67	57\\
68	57\\
68	56\\
69	56\\
69	55\\
70	55\\
70	54\\
71	54\\
71	53\\
72	53\\
72	52\\
73	52\\
73	51\\
74	51\\
74	50\\
75	50\\
75	49\\
76	49\\
76	48\\
77	48\\
77	47\\
78	47\\
78	46\\
79	46\\
79	45\\
80	45\\
80	44\\
81	44\\
81	43\\
82	43\\
82	42\\
83	42\\
83	41\\
84	41\\
84	40\\
85	40\\
85	39\\
86	39\\
86	38\\
85	38\\
85	36\\
84	36\\
84	35\\
83	35\\
83	34\\
81	34\\
81	33\\
79	33\\
79	32\\
78	32\\
78	31\\
76	31\\
76	30\\
74	30\\
74	29\\
72	29\\
72	28\\
70	28\\
70	27\\
66	27\\
66	26\\
65	26\\
65	27\\
64	27\\
64	29\\
63	29\\
63	30\\
62	30\\
62	32\\
61	32\\
61	33\\
60	33\\
60	34\\
59	34\\
59	36\\
58	36\\
58	37\\
57	37\\
57	39\\
56	39\\
56	40\\
55	40\\
55	42\\
54	42\\
54	43\\
53	43\\
53	45\\
52	45\\
52	46\\
51	46\\
51	48\\
50	48\\
50	49\\
49	49\\
49	51\\
48	51\\
48	52\\
47	52\\
47	54\\
46	54\\
}--cycle;


==> figures/supportFunc/pose-supportFunc_legends.tikz <==
\addlegendimage{plotstyle1}
\addlegendentry{Target $\target$}
\addlegendimage{plotstyle6}
\addlegendentry{Samples}
\addlegendimage{plotstyle8}
\addlegendentry{$\V_{1(\cdot,k)}^\text{PCF}$}
\addlegendimage{plotstyle9}
\addlegendentry{Halfspaces $A_{1(j,\cdot)}\leq b_{1(j)}$}

